Accelerating NBODY6 with a GPU-Enabled Particle-Particle Particle-Tree Scheme

We describe a modified version of the NBODY6 code for simulating star clusters which greatly improves computational efficiency while sacrificing little in the way of accuracy. The distant force calculator is replaced by a GPU-enabled Barnes-Hut code, and integration is done with a standard leap frog scheme. Short-range forces continue to use the CPU-based fourth-order Hermite predictor-corrector scheme of NBODY6. Our code outperforms NBODY6 for systems with more than $3 \times 10^5$ particles and runs more than a factor 2 faster for systems of $10^6$ particles with similar energy conservation. Our code should be useful for simulating realistic dense stellar clusters, such as globular clusters or galactic nuclei.

==> gpu-core.csv <==
0,0.3222,7214
10,0.3141,6483
20,0.3094,6370
30,0.3023,6002
40,0.3062,5852
50,0.2910,5312
60,0.2990,5535
70,0.2950,5452
80,0.2973,5430
90,0.3074,5771
100,0.3010,5286
110,0.2908,4931
120,0.2974,5082
130,0.2781,4609
140,0.2894,4763
150,0.2905,4726
160,0.2720,4257
170,0.2882,4700
180,0.2691,4065
190,0.2656,3842
200,0.2768,4185
210,0.2738,4124
220,0.2691,3947
230,0.2648,3807
240,0.2697,3910
250,0.2564,3454
260,0.2600,3634
270,0.2575,3440
280,0.2519,3327
290,0.2525,3283
300,0.2446,3115
310,0.2440,3221
320,0.2387,3020
330,0.2404,2921
340,0.2575,3339
350,0.2444,3154
360,0.2299,2597
370,0.2425,3004
380,0.2356,2931
390,0.2292,2654
400,0.2287,2673
410,0.2288,2716
420,0.2240,2573
430,0.2076,2191
440,0.2056,2148
450,0.2100,2324
460,0.2168,2388
470,0.2088,2245
480,0.1958,1883
490,0.2009,2057
500,0.1886,1836
510,0.1845,1681
520,0.1759,1600
530,0.1756,1559
540,0.1916,1871
550,0.1846,1756
560,0.1730,1517
570,0.1689,1391
580,0.1802,1627
590,0.1713,1555
600,0.1719,1584
610,0.1580,1267
620,0.1658,1453
630,0.1666,1458
640,0.1672,1514
650,0.1668,1544
660,0.1640,1468
670,0.1637,1394
680,0.1577,1366
690,0.1661,1512
700,0.1451,1189
710,0.1412,1086
720,0.1462,1131
730,0.1290,941
740,0.1407,1081
750,0.1295,905
760,0.1334,1022
770,0.1289,954
780,0.1306,1017
790,0.1250,879
800,0.1233,856
810,0.1342,1097
820,0.1222,902
830,0.1219,940
840,0.1065,735
850,0.1145,760
860,0.1180,894
870,0.1091,777
880,0.1123,828
890,0.1060,724
900,0.0908,556
910,0.0932,583
920,0.0977,677
930,0.0923,594
940,0.0893,578
950,0.0842,507
960,0.0929,610
970,0.0840,522
980,0.0808,469
990,0.0930,618
1000,0.0903,620
1010,0.0897,619
1020,0.0958,699
1030,0.0912,642
1040,0.0902,594
1050,0.0814,498
1060,0.0906,603
1070,0.0934,645
1080,0.0839,529
1090,0.0925,645
1100,0.0828,553
1110,0.0818,522
1120,0.0846,586
1130,0.0722,479
1140,0.0724,467
1150,0.0654,415
1160,0.0487,214
1170,0.0579,352
1180,0.0680,439
1190,0.0540,296
1200,0.0506,301
1210,0.0571,339
1220,0.0531,371
1230,0.0554,348
1240,0.0531,361
1250,0.0486,305
1260,0.0388,223
1270,0.0466,277
1280,0.0393,222
1290,0.0402,249
1300,0.0404,248
1310,0.0368,213
1320,0.0446,310
1330,0.0407,239
1340,0.0374,243
1350,0.0429,274
1360,0.0435,303
1370,0.0361,206
1380,0.0288,176
1390,0.0337,225
1400,0.0308,193
1410,0.0257,141
1420,0.0320,226
1430,0.0289,175
1440,0.0259,169
1450,0.0281,195
1460,0.0281,219
1470,0.0253,199
1480,0.0218,142
1490,0.0198,150
1500,0.0176,129
1510,0.0161,106
1520,0.0174,146
1530,0.0148,122
1540,0.0115,96
1550,0.0132,130
1560,0.0078,70
1570,0.0057,56
1580,0.0033,24
1590,0.0023,25
1600,0.0077,42
1610,0.0101,56
1620,0.0077,46
1630,0.0071,44
1640,0.0077,44
1650,0.0040,31
1660,0.0084,59
1670,0.0039,20
1680,0.0041,35
1690,0.0067,58
1700,0.0036,30
1710,0.0087,41
1720,0.0114,69
1730,0.0109,59
1740,0.0083,52
1750,0.0076,46
1760,0.0116,57
1770,0.0146,68
1780,0.0169,88
1790,0.0188,100
1800,0.0182,93
1810,0.0189,100
1820,0.0286,146
1830,0.0184,66
1840,0.0231,116
1850,0.0202,108
1860,0.0202,113
1870,0.0195,81
1880,0.0220,115
1890,0.0217,119
1900,0.0246,135
1910,0.0237,129
1920,0.0227,114
1930,0.0256,156
1940,0.0224,129
1950,0.0208,120
1960,0.0165,93
1970,0.0128,77
1980,0.0145,84
1990,0.0165,93
2000,0.0178,125
2010,0.0115,67
2020,0.0150,106
2030,0.0109,59
2040,0.0180,125
2050,0.0115,78
2060,0.0072,35
2070,0.0114,66
2080,0.0046,25
2090,0.0104,68
2100,0.0068,44
2110,0.0051,38
2120,0.0072,49
2130,0.0048,28
2140,0.0140,84
2150,0.0073,39
2160,0.0058,36
2170,0.0075,40
2180,0.0136,73
2190,0.0123,67
2200,0.0102,46
2210,0.0086,41
2220,0.0093,50
2230,0.0128,63
2240,0.0171,76
2250,0.0126,57
2260,0.0162,93
2270,0.0122,43
2280,0.0189,86
2290,0.0110,51
2300,0.0115,55
2310,0.0083,47
2320,0.0092,45
2330,0.0135,66


==> gpu-ene.csv <==
0.00,0
1.00,0
2.00,0
3.00,0
4.00,0
5.00,0
6.00,0
7.00,0
8.00,0
9.00,0
10.00,0
11.00,-4.00737e-06
12.00,-4.00737e-06
13.00,-4.00737e-06
14.00,-4.00737e-06
15.00,-4.00737e-06
16.00,-4.00737e-06
17.00,-4.00737e-06
18.00,-4.00737e-06
19.00,-4.00737e-06
20.00,-4.00737e-06
21.00,-4.00737e-06
22.00,-4.00737e-06
23.00,-4.00737e-06
24.00,-4.00737e-06
25.00,-4.00737e-06
26.00,-4.00737e-06
27.00,-4.00737e-06
28.00,-4.00737e-06
29.00,-4.00737e-06
30.00,-4.00737e-06
31.00,-4.00737e-06
32.00,-4.00737e-06
33.00,-4.00737e-06
34.00,-4.00737e-06
35.00,-4.00737e-06
36.00,-4.00737e-06
37.00,-4.00737e-06
38.00,-4.00737e-06
39.00,-4.00737e-06
40.00,-4.00737e-06
41.00,-4.00737e-06
42.00,-4.00737e-06
43.00,-4.00737e-06
44.00,-4.00737e-06
45.00,-4.00737e-06
46.00,-4.00737e-06
47.00,-4.00737e-06
48.00,-4.00737e-06
49.00,-4.00737e-06
50.00,-4.00737e-06
51.00,-4.00737e-06
52.00,-4.00737e-06
53.00,-4.00737e-06
54.00,-4.00737e-06
55.00,-4.00737e-06
56.00,-4.00737e-06
57.00,-4.00737e-06
58.00,-4.00737e-06
59.00,-4.00737e-06
60.00,-4.00737e-06
61.00,-4.00737e-06
62.00,-4.00737e-06
63.00,-4.00737e-06
64.00,-4.00737e-06
65.00,-4.00737e-06
66.00,-4.00737e-06
67.00,-4.00737e-06
68.00,-4.00737e-06
69.00,-4.00737e-06
70.00,-4.00737e-06
71.00,-4.00737e-06
72.00,-4.00737e-06
73.00,-4.00737e-06
74.00,-8.01475e-06
75.00,-8.01475e-06
76.00,-8.01475e-06
77.00,-8.01475e-06
78.00,-8.01475e-06
79.00,-8.01475e-06
80.00,-8.01475e-06
81.00,-8.01475e-06
82.00,-8.01475e-06
83.00,-8.01475e-06
84.00,-8.01475e-06
85.00,-8.01475e-06
86.00,-1.20221e-05
87.00,-1.20221e-05
88.00,-1.20221e-05
89.00,-1.20221e-05
90.00,-1.20221e-05
91.00,-1.20221e-05
92.00,-1.20221e-05
93.00,-8.01475e-06
94.00,-8.01475e-06
95.00,-8.01475e-06
96.00,-8.01475e-06
97.00,-8.01475e-06
98.00,-8.01475e-06
99.00,-8.01475e-06
100.00,-8.01475e-06
101.00,-8.01475e-06
102.00,-8.01475e-06
103.00,-8.01475e-06
104.00,-8.01475e-06
105.00,-1.60295e-05
106.00,-1.60295e-05
107.00,-1.60295e-05
108.00,-1.60295e-05
109.00,-1.60295e-05
110.00,-1.20221e-05
111.00,-1.20221e-05
112.00,-1.20221e-05
113.00,-1.20221e-05
114.00,-1.20221e-05
115.00,-1.20221e-05
116.00,-1.20221e-05
117.00,-0.000649195
118.00,-0.000649195
119.00,-0.000649195
120.00,-0.000649195
121.00,-0.000649195
122.00,-0.000649195
123.00,-0.000649195
124.00,-0.000649195
125.00,-0.000649195
126.00,-0.000649195
127.00,-0.000649195
128.00,-0.000649195
129.00,-0.000649195
130.00,-0.000649195
131.00,-0.000649195
132.00,-0.000649195
133.00,-0.000649195
134.00,-0.000649195
135.00,-0.000649195
136.00,-0.000657209
137.00,-0.000657209
138.00,-0.000657209
139.00,-0.000657209
140.00,-0.000657209
141.00,-0.000657209
142.00,-0.000657209
143.00,-0.000657209
144.00,-0.000657209
145.00,-0.000657209
146.00,-0.000657209
147.00,-0.000657209
148.00,-0.000657209
149.00,-0.000657209
150.00,-0.000657209
151.00,-0.000657209
152.00,-0.000657209
153.00,-0.000657209
154.00,-0.000657209
155.00,-0.000657209
156.00,-0.000657209
157.00,-0.000657209
158.00,-0.000657209
159.00,-0.000657209
160.00,-0.000657209
161.00,-0.000657209
162.00,-0.000657209
163.00,-0.000657209
164.00,-0.000657209
165.00,-0.000657209
166.00,-0.000661217
167.00,-0.000661217
168.00,-0.000661217
169.00,-0.000661217
170.00,-0.000661217
171.00,-0.000661217
172.00,-0.000661217
173.00,-0.000657209
174.00,-0.000657209
175.00,-0.000657209
176.00,-0.000657209
177.00,-0.000657209
178.00,-0.000657209
179.00,-0.000657209
180.00,-0.000657209
181.00,-0.000657209
182.00,-0.000657209
183.00,-0.000657209
184.00,-0.000657209
185.00,-0.000657209
186.00,-0.000657209
187.00,-0.000657209
188.00,-0.000657209
189.00,-0.000657209
190.00,-0.000657209
191.00,-0.000657209
192.00,-0.000657209
193.00,-0.000657209
194.00,-0.000657209
195.00,-0.000657209
196.00,-0.000657209
197.00,-0.000657209
198.00,-0.000657209
199.00,-0.000657209
200.00,-0.000657209
201.00,-0.000657209
202.00,-0.000657209
203.00,-0.000661217
204.00,-0.000661217
205.00,-0.000661217
206.00,-0.000661217
207.00,-0.000661217
208.00,-0.000661217
209.00,-0.000661217
210.00,-0.000661217
211.00,-0.000665224
212.00,-0.000665224
213.00,-0.000665224
214.00,-0.000665224
215.00,-0.000665224
216.00,-0.000665224
217.00,-0.000665224
218.00,-0.000665224
219.00,-0.000665224
220.00,-0.000665224
221.00,-0.000665224
222.00,-0.000665224
223.00,-0.000665224
224.00,-0.000665224
225.00,-0.000665224
226.00,-0.000665224
227.00,-0.000661217
228.00,-0.000661217
229.00,-0.000665224
230.00,-0.000661217
231.00,-0.000661217
232.00,-0.000661217
233.00,-0.000661217
234.00,-0.000661217
235.00,-0.000661217
236.00,-0.000661217
237.00,-0.000661217
238.00,-0.000665224
239.00,-0.000665224
240.00,-0.000665224
241.00,-0.000665224
242.00,-0.000665224
243.00,-0.000665224
244.00,-0.000665224
245.00,-0.000665224
246.00,-0.000665224
247.00,-0.000665224
248.00,-0.000665224
249.00,-0.000665224
250.00,-0.000665224
251.00,-0.000665224
252.00,-0.000665224
253.00,-0.000665224
254.00,-0.000665224
255.00,-0.000665224
256.00,-0.000665224
257.00,-0.000665224
258.00,-0.000665224
259.00,-0.000665224
260.00,-0.000665224
261.00,-0.000665224
262.00,-0.000665224
263.00,-0.000665224
264.00,-0.000665224
265.00,-0.000665224
266.00,-0.000665224
267.00,-0.000665224
268.00,-0.000665224
269.00,-0.000665224
270.00,-0.000665224
271.00,-0.000665224
272.00,-0.000665224
273.00,-0.000665224
274.00,-0.000665224
275.00,-0.000665224
276.00,-0.000665224
277.00,-0.000665224
278.00,-0.000665224
279.00,-0.000665224
280.00,-0.000665224
281.00,-0.000665224
282.00,-0.000665224
283.00,-0.000665224
284.00,-0.000665224
285.00,-0.000665224
286.00,-0.000665224
287.00,-0.000665224
288.00,-0.000665224
289.00,-0.000677246
290.00,-0.000677246
291.00,-0.000677246
292.00,-0.000677246
293.00,-0.000677246
294.00,-0.000677246
295.00,-0.000677246
296.00,-0.000677246
297.00,-0.000677246
298.00,-0.000677246
299.00,-0.000677246
300.00,-0.000677246
301.00,-0.000677246
302.00,-0.000709305
303.00,-0.000709305
304.00,-0.000709305
305.00,-0.000709305
306.00,-0.000709305
307.00,-0.000709305
308.00,-0.000709305
309.00,-0.000709305
310.00,-0.000709305
311.00,-0.000709305
312.00,-0.000709305
313.00,-0.000709305
314.00,-0.000709305
315.00,-0.000709305
316.00,-0.000709305
317.00,-0.000709305
318.00,-0.000709305
319.00,-0.000709305
320.00,-0.000709305
321.00,-0.000709305
322.00,-0.000709305
323.00,-0.000709305
324.00,-0.000709305
325.00,-0.000709305
326.00,-0.000709305
327.00,-0.000709305
328.00,-0.000709305
329.00,-0.000709305
330.00,-0.000709305
331.00,-0.000709305
332.00,-0.000709305
333.00,-0.000709305
334.00,-0.000709305
335.00,-0.000709305
336.00,-0.000709305
337.00,-0.000709305
338.00,-0.000709305
339.00,-0.000709305
340.00,-0.000709305
341.00,-0.000709305
342.00,-0.000709305
343.00,-0.000709305
344.00,-0.000709305
345.00,-0.000713312
346.00,-0.000713312
347.00,-0.000713312
348.00,-0.000713312
349.00,-0.000713312
350.00,-0.000713312
351.00,-0.000713312
352.00,-0.000713312
353.00,-0.000713312
354.00,-0.000713312
355.00,-0.000713312
356.00,-0.000713312
357.00,-0.000713312
358.00,-0.000713312
359.00,-0.000713312
360.00,-0.000713312
361.00,-0.000713312
362.00,-0.000713312
363.00,-0.000713312
364.00,-0.000713312
365.00,-0.000713312
366.00,-0.000713312
367.00,-0.00071732
368.00,-0.00071732
369.00,-0.00071732
370.00,-0.000713312
371.00,-0.000713312
372.00,-0.000713312
373.00,-0.000713312
374.00,-0.000713312
375.00,-0.000713312
376.00,-0.000713312
377.00,-0.000713312
378.00,-0.000713312
379.00,-0.000713312
380.00,-0.000713312
381.00,-0.000713312
382.00,-0.000713312
383.00,-0.000713312
384.00,-0.000713312
385.00,-0.000713312
386.00,-0.000713312
387.00,-0.000713312
388.00,-0.000713312
389.00,-0.000713312
390.00,-0.000713312
391.00,-0.000713312
392.00,-0.000713312
393.00,-0.000713312
394.00,-0.000713312
395.00,-0.000713312
396.00,-0.000713312
397.00,-0.000713312
398.00,-0.000713312
399.00,-0.000713312
400.00,-0.000713312
401.00,-0.000713312
402.00,-0.000713312
403.00,-0.000713312
404.00,-0.000713312
405.00,-0.000713312
406.00,-0.000713312
407.00,-0.000713312
408.00,-0.000713312
409.00,-0.000713312
410.00,-0.000713312
411.00,-0.000713312
412.00,-0.000713312
413.00,-0.000673239
414.00,-0.000673239
415.00,-0.000673239
416.00,-0.000673239
417.00,-0.000673239
418.00,-0.000677246
419.00,-0.000677246
420.00,-0.000677246
421.00,-0.000677246
422.00,-0.000677246
423.00,-0.000677246
424.00,-0.000677246
425.00,-0.000677246
426.00,-0.000677246
427.00,-0.000677246
428.00,-0.000677246
429.00,-0.000677246
430.00,-0.000677246
431.00,-0.000677246
432.00,-0.000677246
433.00,-0.000677246
434.00,-0.000677246
435.00,-0.000677246
436.00,-0.000677246
437.00,-0.000677246
438.00,-0.000677246
439.00,-0.000677246
440.00,-0.000677246
441.00,-0.000677246
442.00,-0.000677246
443.00,-0.000677246
444.00,-0.000677246
445.00,-0.000677246
446.00,-0.000677246
447.00,-0.000677246
448.00,-0.000677246
449.00,-0.000677246
450.00,-0.000677246
451.00,-0.000677246
452.00,-0.000677246
453.00,-0.000677246
454.00,-0.000677246
455.00,-0.000677246
456.00,-0.000677246
457.00,-0.000677246
458.00,-0.000677246
459.00,-0.000677246
460.00,-0.000677246
461.00,-0.000681254
462.00,-0.000681254
463.00,-0.000681254
464.00,-0.000681254
465.00,-0.000681254
466.00,-0.000677246
467.00,-0.000677246
468.00,-0.000677246
469.00,-0.000677246
470.00,-0.000677246
471.00,-0.000681254
472.00,-0.000681254
473.00,-0.000681254
474.00,-0.000681254
475.00,-0.000681254
476.00,-0.000681254
477.00,-0.000681254
478.00,-0.000681254
479.00,-0.000681254
480.00,-0.000681254
481.00,-0.000685261
482.00,-0.000685261
483.00,-0.000685261
484.00,-0.000685261
485.00,-0.000685261
486.00,-0.000685261
487.00,-0.000685261
488.00,-0.000685261
489.00,-0.000685261
490.00,-0.000685261
491.00,-0.000685261
492.00,-0.000685261
493.00,-0.000685261
494.00,-0.000685261
495.00,-0.000685261
496.00,-0.000685261
497.00,-0.000685261
498.00,-0.000685261
499.00,-0.000685261
500.00,-0.000685261
501.00,-0.000685261
502.00,-0.000685261
503.00,-0.000685261
504.00,-0.000685261
505.00,-0.000677246
506.00,-0.000677246
507.00,-0.000677246
508.00,-0.000677246
509.00,-0.000677246
510.00,-0.000677246
511.00,-0.000677246
512.00,-0.000677246
513.00,-0.000677246
514.00,-0.000689268
515.00,-0.000693276
516.00,-0.000693276
517.00,-0.000693276
518.00,-0.000693276
519.00,-0.000693276
520.00,-0.000693276
521.00,-0.000693276
522.00,-0.000693276
523.00,-0.000693276
524.00,-0.000693276
525.00,-0.000689268
526.00,-0.000689268
527.00,-0.000689268
528.00,-0.000689268
529.00,-0.000689268
530.00,-0.000689268
531.00,-0.000689268
532.00,-0.000689268
533.00,-0.000689268
534.00,-0.00258075
535.00,-0.00258075
536.00,-0.00258075
537.00,-0.00258075
538.00,-0.00258075
539.00,-0.00258075
540.00,-0.00258476
541.00,-0.00258476
542.00,-0.00258476
543.00,-0.00258476
544.00,-0.00258476
545.00,-0.00258476
546.00,-0.00258476
547.00,-0.00258476
548.00,-0.00258476
549.00,-0.00258476
550.00,-0.00258476
551.00,-0.00258476
552.00,-0.00258476
553.00,-0.00258476
554.00,-0.00258476
555.00,-0.00258075
556.00,-0.00258476
557.00,-0.00258075
558.00,-0.00258075
559.00,-0.00258075
560.00,-0.00258476
561.00,-0.00258476
562.00,-0.00258476
563.00,-0.00258476
564.00,-0.00258476
565.00,-0.00258476
566.00,-0.00258476
567.00,-0.00258476
568.00,-0.00258476
569.00,-0.00258476
570.00,-0.00258476
571.00,-0.00258476
572.00,-0.00258476
573.00,-0.00258075
574.00,-0.00258476
575.00,-0.00258476
576.00,-0.00258476
577.00,-0.00258476
578.00,-0.00258476
579.00,-0.00258476
580.00,-0.00258476
581.00,-0.00258476
582.00,-0.00258476
583.00,-0.00258476
584.00,-0.00258476
585.00,-0.00258476
586.00,-0.00258476
587.00,-0.00258476
588.00,-0.00258476
589.00,-0.00258476
590.00,-0.00258476
591.00,-0.00258476
592.00,-0.00258476
593.00,-0.00258476
594.00,-0.00258476
595.00,-0.00258476
596.00,-0.00258476
597.00,-0.00258476
598.00,-0.00258476
599.00,-0.00259277
600.00,-0.00259277
601.00,-0.00259277
602.00,-0.00259277
603.00,-0.00259277
604.00,-0.00259277
605.00,-0.00259277
606.00,-0.00259277
607.00,-0.00259277
608.00,-0.00259277
609.00,-0.00259277
610.00,-0.00259277
611.00,-0.00259277
612.00,-0.00259277
613.00,-0.00259277
614.00,-0.00259277
615.00,-0.00259277
616.00,-0.00259277
617.00,-0.00259277
618.00,-0.00259277
619.00,-0.00259277
620.00,-0.00259277
621.00,-0.00259277
622.00,-0.00259277
623.00,-0.00259277
624.00,-0.00259277
625.00,-0.00259277
626.00,-0.00259277
627.00,-0.00259277
628.00,-0.00259277
629.00,-0.00259277
630.00,-0.00259277
631.00,-0.00259277
632.00,-0.00259277
633.00,-0.00259277
634.00,-0.00259277
635.00,-0.00259277
636.00,-0.00259277
637.00,-0.00259277
638.00,-0.00259277
639.00,-0.00259277
640.00,-0.00259277
641.00,-0.00259277
642.00,-0.00259277
643.00,-0.00259277
644.00,-0.00259277
645.00,-0.00259277
646.00,-0.00259277
647.00,-0.00258476
648.00,-0.00258476
649.00,-0.00258476
650.00,-0.00258476
651.00,-0.00258476
652.00,-0.00258476
653.00,-0.00258476
654.00,-0.00258476
655.00,-0.00258476
656.00,-0.00258476
657.00,-0.00258476
658.00,-0.00258476
659.00,-0.00258476
660.00,-0.00258876
661.00,-0.00258876
662.00,-0.00258876
663.00,-0.00258876
664.00,-0.00258876
665.00,-0.00258876
666.00,-0.00258876
667.00,-0.00258876
668.00,-0.00258876
669.00,-0.00258876
670.00,-0.00259678
671.00,-0.00259678
672.00,-0.00259678
673.00,-0.00259678
674.00,-0.00259678
675.00,-0.00259678
676.00,-0.00259678
677.00,-0.00259678
678.00,-0.00259678
679.00,-0.00259678
680.00,-0.00259678
681.00,-0.00259678
682.00,-0.00259678
683.00,-0.00259678
684.00,-0.00259678
685.00,-0.00259678
686.00,-0.00259678
687.00,-0.00259678
688.00,-0.00259678
689.00,-0.00259678
690.00,-0.00259678
691.00,-0.00259678
692.00,-0.00259678
693.00,-0.00259678
694.00,-0.00259678
695.00,-0.00260079
696.00,-0.00260079
697.00,-0.00260079
698.00,-0.00260079
699.00,-0.00260079
700.00,-0.00260079
701.00,-0.00260079
702.00,-0.00260079
703.00,-0.00260079
704.00,-0.00260079
705.00,-0.00260079
706.00,-0.00260079
707.00,-0.00260079
708.00,-0.00260079
709.00,-0.00260079
710.00,-0.00260079
711.00,-0.00260079
712.00,-0.00260079
713.00,-0.00260079
714.00,-0.00260079
715.00,-0.00260079
716.00,-0.00260079
717.00,-0.00260079
718.00,-0.00260079
719.00,-0.00260079
720.00,-0.00260079
721.00,-0.00260079
722.00,-0.00260079
723.00,-0.00260079
724.00,-0.00260079
725.00,-0.00260079
726.00,-0.00261281
727.00,-0.00261281
728.00,-0.00261281
729.00,-0.00261281
730.00,-0.00261281
731.00,-0.00261281
732.00,-0.00261281
733.00,-0.00261281
734.00,-0.00261281
735.00,-0.00261281
736.00,-0.00261281
737.00,-0.00261281
738.00,-0.00261281
739.00,-0.00261281
740.00,-0.00261281
741.00,-0.00261281
742.00,-0.00261281
743.00,-0.00261281
744.00,-0.00261281
745.00,-0.00261281
746.00,-0.00261281
747.00,-0.00261281
748.00,-0.00262082
749.00,-0.00292939
750.00,-0.00292939
751.00,-0.00292939
752.00,-0.00292939
753.00,-0.00292939
754.00,-0.00292939
755.00,-0.00292939
756.00,-0.0029334
757.00,-0.00292939
758.00,-0.00292939
759.00,-0.00292939
760.00,-0.00292939
761.00,-0.00292939
762.00,-0.00292939
763.00,-0.00292939
764.00,-0.00292939
765.00,-0.00292939
766.00,-0.00292939
767.00,-0.00292939
768.00,-0.00292939
769.00,-0.00292939
770.00,-0.00292939
771.00,-0.00292939
772.00,-0.0029334
773.00,-0.00292939
774.00,-0.00292939
775.00,-0.00292939
776.00,-0.0029334
777.00,-0.0029334
778.00,-0.0029334
779.00,-0.00292939
780.00,-0.00292939
781.00,-0.00292939
782.00,-0.00292939
783.00,-0.00292939
784.00,-0.00292939
785.00,-0.00292939
786.00,-0.00292939
787.00,-0.00292939
788.00,-0.00292939
789.00,-0.00292939
790.00,-0.00292939
791.00,-0.00292939
792.00,-0.00292939
793.00,-0.00292939
794.00,-0.00292939
795.00,-0.00292939
796.00,-0.00292939
797.00,-0.00292939
798.00,-0.0029334
799.00,-0.0029334
800.00,-0.0029334
801.00,-0.0029334
802.00,-0.0029334
803.00,-0.0029334
804.00,-0.0029334
805.00,-0.0029334
806.00,-0.0029334
807.00,-0.0029334
808.00,-0.0029334
809.00,-0.0029334
810.00,-0.0029334
811.00,-0.0029334
812.00,-0.0029334
813.00,-0.0029334
814.00,-0.0029334
815.00,-0.0029334
816.00,-0.0029334
817.00,-0.0029334
818.00,-0.0029334
819.00,-0.0029334
820.00,-0.0029334
821.00,-0.00292939
822.00,-0.00292939
823.00,-0.00292939
824.00,-0.00292939
825.00,-0.00292939
826.00,-0.00292939
827.00,-0.00292939
828.00,-0.00292939
829.00,-0.00292939
830.00,-0.00292939
831.00,-0.0029334
832.00,-0.0029334
833.00,-0.0029334
834.00,-0.0029334
835.00,-0.0029334
836.00,-0.0029334
837.00,-0.0029334
838.00,-0.0029334
839.00,-0.0029334
840.00,-0.0029334
841.00,-0.0029334
842.00,-0.0029374
843.00,-0.0029374
844.00,-0.0029374
845.00,-0.0029334
846.00,-0.0029334
847.00,-0.0029334
848.00,-0.00292939
849.00,-0.00292939
850.00,-0.00292939
851.00,-0.00292939
852.00,-0.00292939
853.00,-0.00292939
854.00,-0.00292939
855.00,-0.00292939
856.00,-0.00292939
857.00,-0.00292939
858.00,-0.00292939
859.00,-0.00292939
860.00,-0.00292939
861.00,-0.00292939
862.00,-0.00292939
863.00,-0.00292939
864.00,-0.00292939
865.00,-0.00292939
866.00,-0.00292939
867.00,-0.00292939
868.00,-0.00292939
869.00,-0.00292939
870.00,-0.0029334
871.00,-0.0029334
872.00,-0.00294943
873.00,-0.00294943
874.00,-0.00294943
875.00,-0.00294943
876.00,-0.00294943
877.00,-0.00294943
878.00,-0.00294943
879.00,-0.00294943
880.00,-0.00294943
881.00,-0.00294943
882.00,-0.00294943
883.00,-0.00294943
884.00,-0.00294943
885.00,-0.00294943
886.00,-0.00294943
887.00,-0.00294943
888.00,-0.00294943
889.00,-0.00294943
890.00,-0.00294943
891.00,-0.00294943
892.00,-0.00294943
893.00,-0.00294943
894.00,-0.00294943
895.00,-0.00295343
896.00,-0.00294943
897.00,-0.00294943
898.00,-0.00294943
899.00,-0.00294943
900.00,-0.00295343
901.00,-0.00295343
902.00,-0.00295343
903.00,-0.00295343
904.00,-0.00295343
905.00,-0.00295343
906.00,-0.00295343
907.00,-0.00295343
908.00,-0.00295343
909.00,-0.00295343
910.00,-0.00295343
911.00,-0.00295343
912.00,-0.00295343
913.00,-0.00295343
914.00,-0.00295343
915.00,-0.00295343
916.00,-0.00295343
917.00,-0.00295343
918.00,-0.00295343
919.00,-0.00295343
920.00,-0.00295343
921.00,-0.00295343
922.00,-0.00295343
923.00,-0.00295343
924.00,-0.00295343
925.00,-0.00294943
926.00,-0.00294943
927.00,-0.00295343
928.00,-0.00295343
929.00,-0.00295343
930.00,-0.00295343
931.00,-0.00295343
932.00,-0.00295343
933.00,-0.00295343
934.00,-0.00295343
935.00,-0.00295343
936.00,-0.00295343
937.00,-0.00295343
938.00,-0.00295343
939.00,-0.00295343
940.00,-0.00295343
941.00,-0.00295343
942.00,-0.00295343
943.00,-0.00295343
944.00,-0.00295343
945.00,-0.00295343
946.00,-0.00295343
947.00,-0.00295343
948.00,-0.00295343
949.00,-0.00295343
950.00,-0.00295343
951.00,-0.00295343
952.00,-0.00295343
953.00,-0.00295343
954.00,-0.00295343
955.00,-0.00295343
956.00,-0.00295343
957.00,-0.00295343
958.00,-0.00295343
959.00,-0.00295343
960.00,-0.00295343
961.00,-0.00295343
962.00,-0.00295744
963.00,-0.00295744
964.00,-0.00295744
965.00,-0.00295744
966.00,-0.00295744
967.00,-0.00295744
968.00,-0.00295744
969.00,-0.00295744
970.00,-0.00295744
971.00,-0.00295744
972.00,-0.00295744
973.00,-0.00295744
974.00,-0.00295744
975.00,-0.00295744
976.00,-0.00295744
977.00,-0.00295744
978.00,-0.00295744
979.00,-0.00295744
980.00,-0.00295744
981.00,-0.00295744
982.00,-0.00295744
983.00,-0.00295744
984.00,-0.00295744
985.00,-0.00295744
986.00,-0.00295744
987.00,-0.00295744
988.00,-0.00295744
989.00,-0.00295744
990.00,-0.00295744
991.00,-0.00295744
992.00,-0.00295744
993.00,-0.00295744
994.00,-0.00295744
995.00,-0.00295744
996.00,-0.00295744
997.00,-0.00295744
998.00,-0.00295744
999.00,-0.00295744
1000.00,-0.00295744
1001.00,-0.00295744
1002.00,-0.00295744
1003.00,-0.00295744
1004.00,-0.00296145
1005.00,-0.00296145
1006.00,-0.00296145
1007.00,-0.00296145
1008.00,-0.00296145
1009.00,-0.00296145
1010.00,-0.00296145
1011.00,-0.00296145
1012.00,-0.00296145
1013.00,-0.00296145
1014.00,-0.00296145
1015.00,-0.00296145
1016.00,-0.00296145
1017.00,-0.00296145
1018.00,-0.00296145
1019.00,-0.00296145
1020.00,-0.00296145
1021.00,-0.00296145
1022.00,-0.00296145
1023.00,-0.00296145
1024.00,-0.00296145
1025.00,-0.00296145
1026.00,-0.00296145
1027.00,-0.00296145
1028.00,-0.00296145
1029.00,-0.00296145
1030.00,-0.00296145
1031.00,-0.00296145
1032.00,-0.00296145
1033.00,-0.00296145
1034.00,-0.00296145
1035.00,-0.00296145
1036.00,-0.00296145
1037.00,-0.00296145
1038.00,-0.00296145
1039.00,-0.00296145
1040.00,-0.00296145
1041.00,-0.00296145
1042.00,-0.00296145
1043.00,-0.00296145
1044.00,-0.00296145
1045.00,-0.00296145
1046.00,-0.00296145
1047.00,-0.00296546
1048.00,-0.00296546
1049.00,-0.00296546
1050.00,-0.00296546
1051.00,-0.00296546
1052.00,-0.00296546
1053.00,-0.00296546
1054.00,-0.00296546
1055.00,-0.00296546
1056.00,-0.00296546
1057.00,-0.0030416
1058.00,-0.0030416
1059.00,-0.0030416
1060.00,-0.0030416
1061.00,-0.0030416
1062.00,-0.0030416
1063.00,-0.0030416
1064.00,-0.0030416
1065.00,-0.0030416
1066.00,-0.00303759
1067.00,-0.00303759
1068.00,-0.00303759
1069.00,-0.00303759
1070.00,-0.00303759
1071.00,-0.00377895
1072.00,-0.00377895
1073.00,-0.00377895
1074.00,-0.00377895
1075.00,-0.00377895
1076.00,-0.00377895
1077.00,-0.00377895
1078.00,-0.00377895
1079.00,-0.00377895
1080.00,-0.00377895
1081.00,-0.00378697
1082.00,-0.00378697
1083.00,-0.00378697
1084.00,-0.00378697
1085.00,-0.00378697
1086.00,-0.00378296
1087.00,-0.00378697
1088.00,-0.00378697
1089.00,-0.00378697
1090.00,-0.00378697
1091.00,-0.00378697
1092.00,-0.00378697
1093.00,-0.00378697
1094.00,-0.00378697
1095.00,-0.00378697
1096.00,-0.00378697
1097.00,-0.00378697
1098.00,-0.00378697
1099.00,-0.00378697
1100.00,-0.00378697
1101.00,-0.00378697
1102.00,-0.00378697
1103.00,-0.00378697
1104.00,-0.00378697
1105.00,-0.00378697
1106.00,-0.00378697
1107.00,-0.00378697
1108.00,-0.00378697
1109.00,-0.00378697
1110.00,-0.00378697
1111.00,-0.00378697
1112.00,-0.00378697
1113.00,-0.00378697
1114.00,-0.00378697
1115.00,-0.00378697
1116.00,-0.00378697
1117.00,-0.00378697
1118.00,-0.00378697
1119.00,-0.00378697
1120.00,-0.00378697
1121.00,-0.00378697
1122.00,-0.00378697
1123.00,-0.00378697
1124.00,-0.00378697
1125.00,-0.00378697
1126.00,-0.00378697
1127.00,-0.00378697
1128.00,-0.00378697
1129.00,-0.00378697
1130.00,-0.00378697
1131.00,-0.00378697
1132.00,-0.00378697
1133.00,-0.00378697
1134.00,-0.00378697
1135.00,-0.00378697
1136.00,-0.00378697
1137.00,-0.00378697
1138.00,-0.00378697
1139.00,-0.00378697
1140.00,-0.00378697
1141.00,-0.00378697
1142.00,-0.00378697
1143.00,-0.00378697
1144.00,-0.00378697
1145.00,-0.00378697
1146.00,-0.00378697
1147.00,-0.00378697
1148.00,-0.00378697
1149.00,-0.00378697
1150.00,-0.00378697
1151.00,-0.00378697
1152.00,-0.00378697
1153.00,-0.00378697
1154.00,-0.00378697
1155.00,-0.00378697
1156.00,-0.00378697
1157.00,-0.00378697
1158.00,-0.00378697
1159.00,-0.00378697
1160.00,-0.00378697
1161.00,-0.00378697
1162.00,-0.00378697
1163.00,-0.00378697
1164.00,-0.00378697
1165.00,-0.00378697
1166.00,-0.00378697
1167.00,-0.00378697
1168.00,-0.00378697
1169.00,-0.00378697
1170.00,-0.00378697
1171.00,-0.00378697
1172.00,-0.00378697
1173.00,-0.00378697
1174.00,-0.00378697
1175.00,-0.00378697
1176.00,-0.00378697
1177.00,-0.00378697
1178.00,-0.00378697
1179.00,-0.00378697
1180.00,-0.00378296
1181.00,-0.00378296
1182.00,-0.00378296
1183.00,-0.00378296
1184.00,-0.00378296
1185.00,-0.00378296
1186.00,-0.00378296
1187.00,-0.00378296
1188.00,-0.00378296
1189.00,-0.00378296
1190.00,-0.00378296
1191.00,-0.00378296
1192.00,-0.00378296
1193.00,-0.00378296
1194.00,-0.00378296
1195.00,-0.00378296
1196.00,-0.00378296
1197.00,-0.00378296
1198.00,-0.00378296
1199.00,-0.00378296
1200.00,-0.00378296
1201.00,-0.00378296
1202.00,-0.00378296
1203.00,-0.00378296
1204.00,-0.00378296
1205.00,-0.00378296
1206.00,-0.00378296
1207.00,-0.00378296
1208.00,-0.00378296
1209.00,-0.00378296
1210.00,-0.00378296
1211.00,-0.00378296
1212.00,-0.00378296
1213.00,-0.00378296
1214.00,-0.00378296
1215.00,-0.00378296
1216.00,-0.00378296
1217.00,-0.00378296
1218.00,-0.00378296
1219.00,-0.00378296
1220.00,-0.00378296
1221.00,-0.00378296
1222.00,-0.00377895
1223.00,-0.00377895
1224.00,-0.00378296
1225.00,-0.00377895
1226.00,-0.00377895
1227.00,-0.00377895
1228.00,-0.00377895
1229.00,-0.00377895
1230.00,-0.00377895
1231.00,-0.00377895
1232.00,-0.00377895
1233.00,-0.00377895
1234.00,-0.00377895
1235.00,-0.00377895
1236.00,-0.00377895
1237.00,-0.00377895
1238.00,-0.00378697
1239.00,-0.00378697
1240.00,-0.00378296
1241.00,-0.00378296
1242.00,-0.00378296
1243.00,-0.00378296
1244.00,-0.00378296
1245.00,-0.00378296
1246.00,-0.00378296
1247.00,-0.00378296
1248.00,-0.00378296
1249.00,-0.00378296
1250.00,-0.00378296
1251.00,-0.00378296
1252.00,-0.00378296
1253.00,-0.00378296
1254.00,-0.00378296
1255.00,-0.00378296
1256.00,-0.00378296
1257.00,-0.00378296
1258.00,-0.00378296
1259.00,-0.00378296
1260.00,-0.00378296
1261.00,-0.00378296
1262.00,-0.00378296
1263.00,-0.00378697
1264.00,-0.00378697
1265.00,-0.00378697
1266.00,-0.00378697
1267.00,-0.00378697
1268.00,-0.00378697
1269.00,-0.00378697
1270.00,-0.00378697
1271.00,-0.00378697
1272.00,-0.00378697
1273.00,-0.00378296
1274.00,-0.00378296
1275.00,-0.00378296
1276.00,-0.00378296
1277.00,-0.00378296
1278.00,-0.00378296
1279.00,-0.00378296
1280.00,-0.00378296
1281.00,-0.00378296
1282.00,-0.00378296
1283.00,-0.00378296
1284.00,-0.00378296
1285.00,-0.00378296
1286.00,-0.00378296
1287.00,-0.00378296
1288.00,-0.00378296
1289.00,-0.00378296
1290.00,-0.00378296
1291.00,-0.00378296
1292.00,-0.00378296
1293.00,-0.00378296
1294.00,-0.00378296
1295.00,-0.00378296
1296.00,-0.00378296
1297.00,-0.00378296
1298.00,-0.00377895
1299.00,-0.00377895
1300.00,-0.00377895
1301.00,-0.00377895
1302.00,-0.00377895
1303.00,-0.00377895
1304.00,-0.00377895
1305.00,-0.00377895
1306.00,-0.00378296
1307.00,-0.00377895
1308.00,-0.00377895
1309.00,-0.00377895
1310.00,-0.00377895
1311.00,-0.00377895
1312.00,-0.00377895
1313.00,-0.00377895
1314.00,-0.00377895
1315.00,-0.00377895
1316.00,-0.00377895
1317.00,-0.00377895
1318.00,-0.00378296
1319.00,-0.00377895
1320.00,-0.00377895
1321.00,-0.00377895
1322.00,-0.00377895
1323.00,-0.00378296
1324.00,-0.00378296
1325.00,-0.00378296
1326.00,-0.00378296
1327.00,-0.00377895
1328.00,-0.00377895
1329.00,-0.00377895
1330.00,-0.00377895
1331.00,-0.00377895
1332.00,-0.00377895
1333.00,-0.00377895
1334.00,-0.00377895
1335.00,-0.00377895
1336.00,-0.00377895
1337.00,-0.00377895
1338.00,-0.00377895
1339.00,-0.00377895
1340.00,-0.00377895
1341.00,-0.00377895
1342.00,-0.00377895
1343.00,-0.00377895
1344.00,-0.00377895
1345.00,-0.00377895
1346.00,-0.00377895
1347.00,-0.00377895
1348.00,-0.00377895
1349.00,-0.00377895
1350.00,-0.00377895
1351.00,-0.00377895
1352.00,-0.00377895
1353.00,-0.00377895
1354.00,-0.00377895
1355.00,-0.00377895
1356.00,-0.00377895
1357.00,-0.00377895
1358.00,-0.00377895
1359.00,-0.00377895
1360.00,-0.00377895
1361.00,-0.00377895
1362.00,-0.00377895
1363.00,-0.00377895
1364.00,-0.00377895
1365.00,-0.00377895
1366.00,-0.00377895
1367.00,-0.00377895
1368.00,-0.00377895
1369.00,-0.00377895
1370.00,-0.00377895
1371.00,-0.00377895
1372.00,-0.00377895
1373.00,-0.00377895
1374.00,-0.00377895
1375.00,-0.00377895
1376.00,-0.00377895
1377.00,-0.00377895
1378.00,-0.00377895
1379.00,-0.00377495
1380.00,-0.00377495
1381.00,-0.00377495
1382.00,-0.00377495
1383.00,-0.00377495
1384.00,-0.00377495
1385.00,-0.00377495
1386.00,-0.00377495
1387.00,-0.00377495
1388.00,-0.00377495
1389.00,-0.00377495
1390.00,-0.00377495
1391.00,-0.00373888
1392.00,-0.00373888
1393.00,-0.00373888
1394.00,-0.00373487
1395.00,-0.00373086
1396.00,-0.00386311
1397.00,-0.00386311
1398.00,-0.00386311
1399.00,-0.00386311
1400.00,-0.00386311
1401.00,-0.00386311
1402.00,-0.00386311
1403.00,-0.00386311
1404.00,-0.00386311
1405.00,-0.00386311
1406.00,-0.0038591
1407.00,-0.0038591
1408.00,-0.0038591
1409.00,-0.0038591
1410.00,-0.00386311
1411.00,-0.00386311
1412.00,-0.00386311
1413.00,-0.00386311
1414.00,-0.00386311
1415.00,-0.00386311
1416.00,-0.0038591
1417.00,-0.0038591
1418.00,-0.00386311
1419.00,-0.00386311
1420.00,-0.0038591
1421.00,-0.00386311
1422.00,-0.00386311
1423.00,-0.00386311
1424.00,-0.00386311
1425.00,-0.00386311
1426.00,-0.00386311
1427.00,-0.00386311
1428.00,-0.00386311
1429.00,-0.00386311
1430.00,-0.00386311
1431.00,-0.00386311
1432.00,-0.00386311
1433.00,-0.00386311
1434.00,-0.00386311
1435.00,-0.00386311
1436.00,-0.00386311
1437.00,-0.00386311
1438.00,-0.00386311
1439.00,-0.00386311
1440.00,-0.00386311
1441.00,-0.00386311
1442.00,-0.00386311
1443.00,-0.00386311
1444.00,-0.00386311
1445.00,-0.00386311
1446.00,-0.00386311
1447.00,-0.0038591
1448.00,-0.0038591
1449.00,-0.0038591
1450.00,-0.0038591
1451.00,-0.0038591
1452.00,-0.0038591
1453.00,-0.0038591
1454.00,-0.0038591
1455.00,-0.0038591
1456.00,-0.0038591
1457.00,-0.0038591
1458.00,-0.0038591
1459.00,-0.0038591
1460.00,-0.0038591
1461.00,-0.0038591
1462.00,-0.0038591
1463.00,-0.0038591
1464.00,-0.0038591
1465.00,-0.0038591
1466.00,-0.0038591
1467.00,-0.0038591
1468.00,-0.00385509
1469.00,-0.0038591
1470.00,-0.0038591
1471.00,-0.00385509
1472.00,-0.0038591
1473.00,-0.0038591
1474.00,-0.0038591
1475.00,-0.0038591
1476.00,-0.0038591
1477.00,-0.0038591
1478.00,-0.0038591
1479.00,-0.0038591
1480.00,-0.0038591
1481.00,-0.0038591
1482.00,-0.00385509
1483.00,-0.00386311
1484.00,-0.00386311
1485.00,-0.00386311
1486.00,-0.00386311
1487.00,-0.00386311
1488.00,-0.00386311
1489.00,-0.00386311
1490.00,-0.00386311
1491.00,-0.0038591
1492.00,-0.0038591
1493.00,-0.0038591
1494.00,-0.0038591
1495.00,-0.0038591
1496.00,-0.0038591
1497.00,-0.0038591
1498.00,-0.0038591
1499.00,-0.00386311
1500.00,-0.00386311
1501.00,-0.00386311
1502.00,-0.00386311
1503.00,-0.00385509
1504.00,-0.00382303
1505.00,-0.00381903
1506.00,-0.00381903
1507.00,-0.00381903
1508.00,-0.00381903
1509.00,-0.00381101
1510.00,-0.00377895
1511.00,-0.00377895
1512.00,-0.00377895
1513.00,-0.00377895
1514.00,-0.00377895
1515.00,-0.00377895
1516.00,-0.00377895
1517.00,-0.00377495
1518.00,-0.00377495
1519.00,-0.00377895
1520.00,-0.00377895
1521.00,-0.00377895
1522.00,-0.00377895
1523.00,-0.00377895
1524.00,-0.00377895
1525.00,-0.00377895
1526.00,-0.00377895
1527.00,-0.00376292
1528.00,-0.00376292
1529.00,-0.00376292
1530.00,-0.00376292
1531.00,-0.00376292
1532.00,-0.00376292
1533.00,-0.00376292
1534.00,-0.00376292
1535.00,-0.00376292
1536.00,-0.00375892
1537.00,-0.00375892
1538.00,-0.00375892
1539.00,-0.00375892
1540.00,-0.00375892
1541.00,-0.00375892
1542.00,-0.00375892
1543.00,-0.00375491
1544.00,-0.00375491
1545.00,-0.00375892
1546.00,-0.00375892
1547.00,-0.00375491
1548.00,-0.00375491
1549.00,-0.00375491
1550.00,-0.00375491
1551.00,-0.0037509
1552.00,-0.00375491
1553.00,-0.00375491
1554.00,-0.00375491
1555.00,-0.00375491
1556.00,-0.00375892
1557.00,-0.00375491
1558.00,-0.00375491
1559.00,-0.00375491
1560.00,-0.00374689
1561.00,-0.00373086
1562.00,-0.00373086
1563.00,-0.00373086
1564.00,-0.0036948
1565.00,-0.00366675
1566.00,-0.00366274
1567.00,-0.00366675
1568.00,-0.00366274
1569.00,-0.00365873
1570.00,-0.00355855
1571.00,-0.00356256
1572.00,-0.00355855
1573.00,-0.0035305
1574.00,-0.00205178
1575.00,-0.00205578
1576.00,-0.00205578
1577.00,-0.00208784
1578.00,-0.00209185
1579.00,-0.00203575
1580.00,-0.00203575
1581.00,-0.00203575
1582.00,-0.00201972
1583.00,-0.00203174
1584.00,-0.00204376
1585.00,-0.00203975
1586.00,-0.00209185
1587.00,-0.00209185
1588.00,-0.0019556
1589.00,-0.00196361
1590.00,-0.00188347
1591.00,-0.00187144
1592.00,-0.00129037
1593.00,-0.00115412
1594.00,-0.00116214
1595.00,-0.0190951
1596.00,-0.0194839
1597.00,-0.0194758
1598.00,-0.0191432
1599.00,-0.0187665
1600.00,-0.0187425
1601.00,-0.0187224
1602.00,-0.0187064
1603.00,-0.0187064
1604.00,-0.0187064
1605.00,-0.0187064
1606.00,-0.0187064
1607.00,-0.0187064
1608.00,-0.0187024
1609.00,-0.0187024
1610.00,-0.0187024
1611.00,-0.0187024
1612.00,-0.0187104
1613.00,-0.0186984
1614.00,-0.0186984
1615.00,-0.0186984
1616.00,-0.0186984
1617.00,-0.0186984
1618.00,-0.0186984
1619.00,-0.0186984
1620.00,-0.0186944
1621.00,-0.0186944
1622.00,-0.0186904
1623.00,-0.0186904
1624.00,-0.0186904
1625.00,-0.0186904
1626.00,-0.0186904
1627.00,-0.0186944
1628.00,-0.0186944
1629.00,-0.0186944
1630.00,-0.0186904
1631.00,-0.0186904
1632.00,-0.0186864
1633.00,-0.0186864
1634.00,-0.0186864
1635.00,-0.0186864
1636.00,-0.0186864
1637.00,-0.0186864
1638.00,-0.0186824
1639.00,-0.0186824
1640.00,-0.0186824
1641.00,-0.0186824
1642.00,-0.0186784
1643.00,-0.0186784
1644.00,-0.0186824
1645.00,-0.0186784
1646.00,-0.0186904
1647.00,-0.0186784
1648.00,-0.0186423
1649.00,-0.0185702
1650.00,-0.0184219
1651.00,-0.0184219
1652.00,-0.0184219
1653.00,-0.0184219
1654.00,-0.0184219
1655.00,-0.0184259
1656.00,-0.0184259
1657.00,-0.0184259
1658.00,-0.0184259
1659.00,-0.0184219
1660.00,-0.0186263
1661.00,-0.0186223
1662.00,-0.0185902
1663.00,-0.0185902
1664.00,-0.0185902
1665.00,-0.0185862
1666.00,-0.0185862
1667.00,-0.0185942
1668.00,-0.0185982
1669.00,-0.0185982
1670.00,-0.0186102
1671.00,-0.0186102
1672.00,-0.0186102
1673.00,-0.0186062
1674.00,-0.0186062
1675.00,-0.0186062
1676.00,-0.0186062
1677.00,-0.0186062
1678.00,-0.0186102
1679.00,-0.0186102
1680.00,-0.0186062
1681.00,-0.0185822
1682.00,-0.0190951
1683.00,-0.0190591
1684.00,-0.0190551
1685.00,-0.019023
1686.00,-0.019023
1687.00,-0.019027
1688.00,-0.019027
1689.00,-0.019027
1690.00,-0.019027
1691.00,-0.019027
1692.00,-0.019027
1693.00,-0.019019
1694.00,-0.0192154
1695.00,-0.0192594
1696.00,-0.0192675
1697.00,-0.0192634
1698.00,-0.0193115
1699.00,-0.0193276
1700.00,-0.0192394
1701.00,-0.0192394
1702.00,-0.0198365
1703.00,-0.0198245
1704.00,-0.0194117
1705.00,-0.0194237
1706.00,-0.0194197
1707.00,-0.0194197
1708.00,-0.0194197
1709.00,-0.0194237
1710.00,-0.0194237
1711.00,-0.0194277
1712.00,-0.0194277
1713.00,-0.0194277
1714.00,-0.0194277
1715.00,-0.0194277
1716.00,-0.0194077
1717.00,-0.0193075
1718.00,-0.0191913
1719.00,-0.0190831
1720.00,-0.0189669
1721.00,-0.0189549
1722.00,-0.0189429
1723.00,-0.0189429
1724.00,-0.0189429
1725.00,-0.0189429
1726.00,-0.0189429
1727.00,-0.0188347
1728.00,-0.0187705
1729.00,-0.0187665
1730.00,-0.0186102
1731.00,-0.0182376
1732.00,-0.0177326
1733.00,-0.0178328
1734.00,-0.0178328
1735.00,-0.0178208
1736.00,-0.0178088
1737.00,-0.0178048
1738.00,-0.0177967
1739.00,-0.0177727
1740.00,-0.0177727
1741.00,-0.0177447
1742.00,-0.0177006
1743.00,-0.0176565
1744.00,-0.0175563
1745.00,-0.0174842
1746.00,-0.0174561
1747.00,-0.0174321
1748.00,-0.017376
1749.00,-0.0171435
1750.00,-0.0167789
1751.00,-0.0166707
1752.00,-0.0166386
1753.00,-0.0166306
1754.00,-0.0166266
1755.00,-0.0166306
1756.00,-0.0166306
1757.00,-0.0166306
1758.00,-0.0166346
1759.00,-0.0166346
1760.00,-0.0166346
1761.00,-0.0166346
1762.00,-0.0166346
1763.00,-0.0166306
1764.00,-0.0166306
1765.00,-0.0166306
1766.00,-0.0166306
1767.00,-0.0166306
1768.00,-0.0166306
1769.00,-0.0166306
1770.00,-0.0166306
1771.00,-0.0166306
1772.00,-0.0166306
1773.00,-0.0166306
1774.00,-0.0166306
1775.00,-0.0166306
1776.00,-0.0166346
1777.00,-0.0166346
1778.00,-0.0166346
1779.00,-0.0166346
1780.00,-0.0166346
1781.00,-0.0166346
1782.00,-0.0166346
1783.00,-0.0166346
1784.00,-0.0166346
1785.00,-0.0166346
1786.00,-0.0166346
1787.00,-0.0166346
1788.00,-0.0166346
1789.00,-0.0166346
1790.00,-0.0166346
1791.00,-0.0166346
1792.00,-0.0166346
1793.00,-0.0166306
1794.00,-0.0166306
1795.00,-0.0166186
1796.00,-0.0166186
1797.00,-0.0166186
1798.00,-0.0166186
1799.00,-0.0166186
1800.00,-0.0166186
1801.00,-0.0166146
1802.00,-0.0166146
1803.00,-0.0166146
1804.00,-0.0166106
1805.00,-0.0166106
1806.00,-0.0166106
1807.00,-0.0166106
1808.00,-0.0166106
1809.00,-0.0166106
1810.00,-0.0166106
1811.00,-0.0166106
1812.00,-0.0166106
1813.00,-0.0166106
1814.00,-0.0166106
1815.00,-0.0166106
1816.00,-0.0166106
1817.00,-0.0166106
1818.00,-0.0166106
1819.00,-0.0166106
1820.00,-0.0166106
1821.00,-0.0166106
1822.00,-0.0166106
1823.00,-0.0166106
1824.00,-0.0166066
1825.00,-0.0166066
1826.00,-0.0166066
1827.00,-0.0166066
1828.00,-0.0166066
1829.00,-0.0166066
1830.00,-0.0166066
1831.00,-0.0166066
1832.00,-0.0166066
1833.00,-0.0166066
1834.00,-0.0166066
1835.00,-0.0166066
1836.00,-0.0166066
1837.00,-0.0166066
1838.00,-0.0166066
1839.00,-0.0166066
1840.00,-0.0166066
1841.00,-0.0166066
1842.00,-0.0166066
1843.00,-0.0166066
1844.00,-0.0166066
1845.00,-0.0166066
1846.00,-0.0166066
1847.00,-0.0166066
1848.00,-0.0166066
1849.00,-0.0166066
1850.00,-0.0166066
1851.00,-0.0166066
1852.00,-0.0166066
1853.00,-0.0166066
1854.00,-0.0166066
1855.00,-0.0166066
1856.00,-0.0166066
1857.00,-0.0166066
1858.00,-0.0166066
1859.00,-0.0166066
1860.00,-0.0166066
1861.00,-0.0166066
1862.00,-0.0166066
1863.00,-0.0166066
1864.00,-0.0166066
1865.00,-0.0166066
1866.00,-0.0166066
1867.00,-0.0166066
1868.00,-0.0166066
1869.00,-0.0166025
1870.00,-0.0166025
1871.00,-0.0166025
1872.00,-0.0165985
1873.00,-0.0165985
1874.00,-0.0165985
1875.00,-0.0165985
1876.00,-0.0165985
1877.00,-0.0165985
1878.00,-0.0165985
1879.00,-0.0165985
1880.00,-0.0165985
1881.00,-0.0165985
1882.00,-0.0165985
1883.00,-0.0165985
1884.00,-0.0165985
1885.00,-0.0165985
1886.00,-0.0165985
1887.00,-0.0165985
1888.00,-0.0165985
1889.00,-0.0165985
1890.00,-0.0166106
1891.00,-0.0166106
1892.00,-0.0166106
1893.00,-0.0166106
1894.00,-0.0166106
1895.00,-0.0166106
1896.00,-0.0166106
1897.00,-0.0166106
1898.00,-0.0166106
1899.00,-0.0166106
1900.00,-0.0166106
1901.00,-0.0166106
1902.00,-0.0166106
1903.00,-0.0166106
1904.00,-0.0166106
1905.00,-0.0166066
1906.00,-0.0166066
1907.00,-0.0166066
1908.00,-0.0166066
1909.00,-0.0166066
1910.00,-0.0166066
1911.00,-0.0166186
1912.00,-0.0166186
1913.00,-0.0166186
1914.00,-0.0166186
1915.00,-0.0166186
1916.00,-0.0166186
1917.00,-0.0166186
1918.00,-0.0166186
1919.00,-0.0166146
1920.00,-0.0166146
1921.00,-0.0166146
1922.00,-0.0166146
1923.00,-0.0166146
1924.00,-0.0166106
1925.00,-0.0166106
1926.00,-0.0166106
1927.00,-0.0166106
1928.00,-0.0166066
1929.00,-0.0166066
1930.00,-0.0166066
1931.00,-0.0166066
1932.00,-0.0166066
1933.00,-0.0166066
1934.00,-0.0166066
1935.00,-0.0166025
1936.00,-0.0166025
1937.00,-0.0166025
1938.00,-0.0165985
1939.00,-0.0166025
1940.00,-0.0166025
1941.00,-0.0166025
1942.00,-0.0166025
1943.00,-0.0166025
1944.00,-0.0166025
1945.00,-0.0166025
1946.00,-0.0165985
1947.00,-0.0165985
1948.00,-0.0166025
1949.00,-0.0166025
1950.00,-0.0166025
1951.00,-0.0166025
1952.00,-0.0165985
1953.00,-0.0165985
1954.00,-0.0165985
1955.00,-0.0165985
1956.00,-0.0165985
1957.00,-0.0165985
1958.00,-0.0165985
1959.00,-0.0165985
1960.00,-0.0165985
1961.00,-0.0165985
1962.00,-0.0165985
1963.00,-0.0165985
1964.00,-0.0165985
1965.00,-0.0165985
1966.00,-0.0165985
1967.00,-0.0165985
1968.00,-0.0165985
1969.00,-0.0165985
1970.00,-0.0166025
1971.00,-0.0165985
1972.00,-0.0166025
1973.00,-0.0166025
1974.00,-0.0166025
1975.00,-0.0166025
1976.00,-0.0166025
1977.00,-0.0166025
1978.00,-0.0166025
1979.00,-0.0166025
1980.00,-0.0166025
1981.00,-0.0166025
1982.00,-0.0166025
1983.00,-0.0166025
1984.00,-0.0166025
1985.00,-0.0166025
1986.00,-0.0166025
1987.00,-0.0166025
1988.00,-0.0166025
1989.00,-0.0166025
1990.00,-0.0165985
1991.00,-0.0165985
1992.00,-0.0165985
1993.00,-0.0165905
1994.00,-0.0165905
1995.00,-0.0165905
1996.00,-0.0165905
1997.00,-0.0165865
1998.00,-0.0165905
1999.00,-0.0165785
2000.00,-0.0165785
2001.00,-0.0165785
2002.00,-0.0165785
2003.00,-0.0165785
2004.00,-0.0165785
2005.00,-0.0165785
2006.00,-0.0165785
2007.00,-0.0165825
2008.00,-0.0165785
2009.00,-0.0165785
2010.00,-0.0165745
2011.00,-0.0165705
2012.00,-0.0165705
2013.00,-0.0165745
2014.00,-0.0165745
2015.00,-0.0165745
2016.00,-0.0165745
2017.00,-0.0165745
2018.00,-0.0165745
2019.00,-0.0165705
2020.00,-0.0165705
2021.00,-0.0165705
2022.00,-0.0165665
2023.00,-0.0165665
2024.00,-0.0165665
2025.00,-0.0165665
2026.00,-0.0165665
2027.00,-0.0165665
2028.00,-0.0165625
2029.00,-0.0165505
2030.00,-0.0119219
2031.00,-0.0119259
2032.00,-0.0119259
2033.00,-0.0119259
2034.00,-0.0119219
2035.00,-0.0119219
2036.00,-0.0119219
2037.00,-0.0119259
2038.00,-0.0119259
2039.00,-0.0119259
2040.00,-0.0119259
2041.00,-0.0119259
2042.00,-0.0119259
2043.00,-0.0119259
2044.00,-0.0119219
2045.00,-0.0119179
2046.00,-0.0119179
2047.00,-0.0119179
2048.00,-0.0119179
2049.00,-0.0119179
2050.00,-0.0119179
2051.00,-0.0119179
2052.00,-0.0119179
2053.00,-0.0119179
2054.00,-0.0119179
2055.00,-0.0119179
2056.00,-0.0119219
2057.00,-0.0119179
2058.00,-0.0119139
2059.00,-0.0119139
2060.00,-0.0119139
2061.00,-0.0119139
2062.00,-0.0119139
2063.00,-0.0119179
2064.00,-0.0119179
2065.00,-0.0119179
2066.00,-0.0119179
2067.00,-0.0119139
2068.00,-0.0119139
2069.00,-0.0119139
2070.00,-0.0119139
2071.00,-0.0119139
2072.00,-0.0119139
2073.00,-0.0119139
2074.00,-0.0119099
2075.00,-0.0119099
2076.00,-0.0119099
2077.00,-0.0119099
2078.00,-0.0119099
2079.00,-0.0119099
2080.00,-0.0119099
2081.00,-0.0119099
2082.00,-0.0119099
2083.00,-0.0118979
2084.00,-0.0118979
2085.00,-0.0118979
2086.00,-0.0118378
2087.00,-0.0118298
2088.00,-0.0118338
2089.00,-0.0118298
2090.00,-0.0118177
2091.00,-0.0118017
2092.00,-0.0117095
2093.00,-0.0115573
2094.00,-0.0114611
2095.00,-0.0113729
2096.00,-0.0113729
2097.00,-0.0113649
2098.00,-0.0101226
2099.00,-0.00979402
2100.00,-0.00979001
2101.00,-0.00979001
2102.00,-0.00979402
2103.00,-0.00979402
2104.00,-0.00979001
2105.00,-0.00979001
2106.00,-0.00979001
2107.00,-0.00920894
2108.00,-0.00890038
2109.00,-0.00884828
2110.00,-0.00879618
2111.00,-0.00879218
2112.00,-0.00879218
2113.00,-0.00883626
2114.00,-0.00882424
2115.00,-0.00881622
2116.00,-0.00880019
2117.00,-0.00880019
2118.00,-0.00880019
2119.00,-0.00880019
2120.00,-0.00881221
2121.00,-0.00880821
2122.00,-0.00880821
2123.00,-0.00880821
2124.00,-0.00879618
2125.00,-0.00879618
2126.00,-0.00879218
2127.00,-0.00847159
2128.00,-0.00847159
2129.00,-0.00846357
2130.00,-0.00845556
2131.00,-0.00845155
2132.00,-0.00845155
2133.00,-0.00841548
2134.00,-0.00839144
2135.00,-0.00837942
2136.00,-0.00829126
2137.00,-0.00812295
2138.00,-0.00746974
2139.00,-0.00738559
2140.00,-0.00737757
2141.00,-0.00737757
2142.00,-0.00737757
2143.00,-0.00737757
2144.00,-0.00738158
2145.00,-0.00738559
2146.00,-0.00737757
2147.00,-0.00738158
2148.00,-0.00738158
2149.00,-0.00738559
2150.00,-0.00738559
2151.00,-0.0073896
2152.00,-0.00738559
2153.00,-0.00738559
2154.00,-0.00738559
2155.00,-0.00738559
2156.00,-0.00738559
2157.00,-0.00738559
2158.00,-0.00738559
2159.00,-0.00738559
2160.00,-0.00738559
2161.00,-0.00738158
2162.00,-0.00738158
2163.00,-0.00737757
2164.00,-0.00722529
2165.00,-0.00722129
2166.00,-0.00722129
2167.00,-0.00727739
2168.00,-0.00723331
2169.00,-0.00714114
2170.00,-0.00697684
2171.00,-0.00697684
2172.00,-0.00697684
2173.00,-0.00697283
2174.00,-0.00696482
2175.00,-0.00698084
2176.00,-0.00698084
2177.00,-0.00698084
2178.00,-0.00698084
2179.00,-0.00698084
2180.00,-0.00698084
2181.00,-0.00698084
2182.00,-0.00698084
2183.00,-0.00697684
2184.00,-0.00698084
2185.00,-0.00698084
2186.00,-0.00698084
2187.00,-0.00697684
2188.00,-0.00697684
2189.00,-0.00698084
2190.00,-0.00698084
2191.00,-0.00699287
2192.00,-0.00699287
2193.00,-0.00699287
2194.00,-0.00698886
2195.00,-0.00698886
2196.00,-0.00698886
2197.00,-0.00699287
2198.00,-0.00699287
2199.00,-0.00698886
2200.00,-0.00698886
2201.00,-0.00698886
2202.00,-0.00698084
2203.00,-0.00698084
2204.00,-0.00698084
2205.00,-0.00698084
2206.00,-0.00698084
2207.00,-0.00698084
2208.00,-0.00698084
2209.00,-0.00698084
2210.00,-0.00698084
2211.00,-0.00698084
2212.00,-0.00698084
2213.00,-0.00698084
2214.00,-0.00698084
2215.00,-0.00699287
2216.00,-0.00699287
2217.00,-0.00699287
2218.00,-0.00698886
2219.00,-0.00698886
2220.00,-0.00698886
2221.00,-0.00698886
2222.00,-0.00698886
2223.00,-0.00698886
2224.00,-0.00698886
2225.00,-0.00698886
2226.00,-0.00698485
2227.00,-0.00698485
2228.00,-0.00698084
2229.00,-0.00698084
2230.00,-0.0069568
2231.00,-0.0069568
2232.00,-0.00693676
2233.00,-0.00694077
2234.00,-0.00694077
2235.00,-0.00694077
2236.00,-0.00693676
2237.00,-0.00693676
2238.00,-0.00694077
2239.00,-0.00694077
2240.00,-0.00694077
2241.00,-0.00693676
2242.00,-0.00693676
2243.00,-0.00693676
2244.00,-0.00694077
2245.00,-0.00693676
2246.00,-0.00693676
2247.00,-0.00692875
2248.00,-0.00692875
2249.00,-0.00692073
2250.00,-0.00691673
2251.00,-0.00690871
2252.00,-0.0069047
2253.00,-0.00686062
2254.00,-0.00678448
2255.00,-0.00670834
2256.00,-0.0066322
2257.00,-0.00652801
2258.00,-0.00651599
2259.00,-0.00651599
2260.00,-0.00651599
2261.00,-0.00648794
2262.00,-0.00626753
2263.00,-0.00626753
2264.00,-0.00626753
2265.00,-0.00626753
2266.00,-0.00626753
2267.00,-0.00626753
2268.00,-0.00626753
2269.00,-0.00626753
2270.00,-0.00626753
2271.00,-0.00626753
2272.00,-0.00626753
2273.00,-0.00626753
2274.00,-0.00626753
2275.00,-0.00626753
2276.00,-0.00626753
2277.00,-0.00626753
2278.00,-0.00626753
2279.00,-0.00627154
2280.00,-0.00627154
2281.00,-0.00627154
2282.00,-0.00627154
2283.00,-0.00627154
2284.00,-0.00627154
2285.00,-0.00627154
2286.00,-0.00627154
2287.00,-0.00627154
2288.00,-0.00627154
2289.00,-0.00626352
2290.00,-0.00626352
2291.00,-0.00626352
2292.00,-0.00626352
2293.00,-0.00626352
2294.00,-0.00626352
2295.00,-0.00626352
2296.00,-0.00626352
2297.00,-0.00626352
2298.00,-0.00626352
2299.00,-0.00626753
2300.00,-0.00626352
2301.00,-0.00626352
2302.00,-0.00626352
2303.00,-0.00626352
2304.00,-0.00626352
2305.00,-0.00626352
2306.00,-0.00626352
2307.00,-0.00626352
2308.00,-0.00626352
2309.00,-0.00626352
2310.00,-0.00626352
2311.00,-0.00626352
2312.00,-0.00626352
2313.00,-0.00626352
2314.00,-0.00626352
2315.00,-0.00626352
2316.00,-0.00626352
2317.00,-0.00626352
2318.00,-0.00626352
2319.00,-0.00626352
2320.00,-0.00626352
2321.00,-0.00626352
2322.00,-0.00625952
2323.00,-0.00625952
2324.00,-0.00626352
2325.00,-0.00626352
2326.00,-0.00623147
2327.00,-0.00612727
2328.00,-0.00612727
2329.00,-0.0061433
2330.00,-0.0061393
2331.00,-0.0061393


==> gpu-nks.csv <==
0,0
10,43
20,74
30,104
40,150
50,182
60,223
70,272
80,314
90,349
100,384
110,421
120,459
130,497
140,524
150,555
160,589
170,630
180,668
190,721
200,763
210,800
220,837
230,864
240,890
250,932
260,977
270,1009
280,1044
290,1072
300,1111
310,1139
320,1163
330,1190
340,1226
350,1262
360,1302
370,1334
380,1357
390,1386
400,1410
410,1444
420,1471
430,1501
440,1533
450,1565
460,1605
470,1632
480,1666
490,1690
500,1783
510,1815
520,1839
530,1867
540,1891
550,1919
560,1961
570,1990
580,2013
590,2035
600,2064
610,2090
620,2111
630,2133
640,2148
650,2177
660,2195
670,2211
680,2227
690,2251
700,2279
710,2306
720,2331
730,2348
740,2363
750,2391
760,2407
770,2433
780,2456
790,2476
800,2506
810,2533
820,2551
830,2575
840,2603
850,2622
860,2649
870,2671
880,2691
890,2714
900,2726
910,2740
920,2759
930,2785
940,2807
950,2827
960,2846
970,2869
980,2887
990,2908
1000,2938
1010,3015
1020,3038
1030,3054
1040,3075
1050,3096
1060,3117
1070,3139
1080,3163
1090,3190
1100,3215
1110,3237
1120,3272
1130,3285
1140,3308
1150,3331
1160,3357
1170,3387
1180,3417
1190,3442
1200,3459
1210,3480
1220,3501
1230,3527
1240,3549
1250,3562
1260,3581
1270,3620
1280,3641
1290,3665
1300,3692
1310,3724
1320,3741
1330,3766
1340,3789
1350,3810
1360,3842
1370,3869
1380,3898
1390,3923
1400,4023
1410,4053
1420,4089
1430,4122
1440,4155
1450,4189
1460,4228

==> gpu-params.csv <==
0.00,3.1E-05,1.7E-06
1.00,3.0E-05,1.7E-06
2.00,3.0E-05,1.7E-06
3.00,3.0E-05,1.7E-06
4.00,3.0E-05,1.7E-06
5.00,3.0E-05,1.7E-06
6.00,3.0E-05,1.7E-06
7.00,3.0E-05,1.7E-06
8.00,3.0E-05,1.7E-06
9.00,3.0E-05,1.7E-06
10.00,3.0E-05,1.7E-06
11.00,3.0E-05,1.7E-06
12.00,3.0E-05,1.7E-06
13.00,3.0E-05,1.7E-06
14.00,3.0E-05,1.7E-06
15.00,3.0E-05,1.7E-06
16.00,3.0E-05,1.7E-06
17.00,2.9E-05,1.6E-06
18.00,3.0E-05,1.7E-06
19.00,3.0E-05,1.7E-06
20.00,3.0E-05,1.7E-06
21.00,3.0E-05,1.7E-06
22.00,3.0E-05,1.7E-06
23.00,3.0E-05,1.7E-06
24.00,3.0E-05,1.7E-06
25.00,3.0E-05,1.7E-06
26.00,3.0E-05,1.7E-06
27.00,3.0E-05,1.7E-06
28.00,3.0E-05,1.7E-06
29.00,3.0E-05,1.7E-06
30.00,3.0E-05,1.7E-06
31.00,3.0E-05,1.7E-06
32.00,3.0E-05,1.7E-06
33.00,2.9E-05,1.6E-06
34.00,3.0E-05,1.6E-06
35.00,3.0E-05,1.7E-06
36.00,3.0E-05,1.7E-06
37.00,3.0E-05,1.7E-06
38.00,3.0E-05,1.7E-06
39.00,3.0E-05,1.7E-06
40.00,3.0E-05,1.7E-06
41.00,2.9E-05,1.6E-06
42.00,2.9E-05,1.6E-06
43.00,2.9E-05,1.6E-06
44.00,2.9E-05,1.6E-06
45.00,2.9E-05,1.6E-06
46.00,2.9E-05,1.6E-06
47.00,2.9E-05,1.6E-06
48.00,3.0E-05,1.6E-06
49.00,2.9E-05,1.6E-06
50.00,2.9E-05,1.6E-06
51.00,2.9E-05,1.6E-06
52.00,2.9E-05,1.6E-06
53.00,2.9E-05,1.6E-06
54.00,3.0E-05,1.7E-06
55.00,2.9E-05,1.6E-06
56.00,3.0E-05,1.7E-06
57.00,3.0E-05,1.7E-06
58.00,2.9E-05,1.6E-06
59.00,2.9E-05,1.6E-06
60.00,3.0E-05,1.6E-06
61.00,3.0E-05,1.7E-06
62.00,3.0E-05,1.7E-06
63.00,2.9E-05,1.6E-06
64.00,2.9E-05,1.6E-06
65.00,2.9E-05,1.6E-06
66.00,2.9E-05,1.6E-06
67.00,3.0E-05,1.6E-06
68.00,2.9E-05,1.6E-06
69.00,2.9E-05,1.6E-06
70.00,2.9E-05,1.6E-06
71.00,2.9E-05,1.6E-06
72.00,2.9E-05,1.6E-06
73.00,2.9E-05,1.6E-06
74.00,2.9E-05,1.6E-06
75.00,2.9E-05,1.6E-06
76.00,2.9E-05,1.6E-06
77.00,3.0E-05,1.6E-06
78.00,2.9E-05,1.6E-06
79.00,3.0E-05,1.6E-06
80.00,2.9E-05,1.6E-06
81.00,2.9E-05,1.6E-06
82.00,3.0E-05,1.6E-06
83.00,2.9E-05,1.6E-06
84.00,2.9E-05,1.6E-06
85.00,2.9E-05,1.6E-06
86.00,2.9E-05,1.6E-06
87.00,2.9E-05,1.6E-06
88.00,2.9E-05,1.6E-06
89.00,2.9E-05,1.6E-06
90.00,3.0E-05,1.6E-06
91.00,2.9E-05,1.6E-06
92.00,2.9E-05,1.6E-06
93.00,2.9E-05,1.6E-06
94.00,2.9E-05,1.6E-06
95.00,2.9E-05,1.6E-06
96.00,2.9E-05,1.6E-06
97.00,2.9E-05,1.6E-06
98.00,2.9E-05,1.6E-06
99.00,2.9E-05,1.6E-06
100.00,2.9E-05,1.6E-06
101.00,2.9E-05,1.6E-06
102.00,2.9E-05,1.6E-06
103.00,3.0E-05,1.6E-06
104.00,2.9E-05,1.6E-06
105.00,2.9E-05,1.6E-06
106.00,2.9E-05,1.6E-06
107.00,2.9E-05,1.6E-06
108.00,2.8E-05,1.5E-06
109.00,2.9E-05,1.6E-06
110.00,2.9E-05,1.6E-06
111.00,2.9E-05,1.6E-06
112.00,2.9E-05,1.6E-06
113.00,2.9E-05,1.6E-06
114.00,2.9E-05,1.6E-06
115.00,2.9E-05,1.6E-06
116.00,2.9E-05,1.6E-06
117.00,2.9E-05,1.6E-06
118.00,2.9E-05,1.6E-06
119.00,2.9E-05,1.6E-06
120.00,2.9E-05,1.6E-06
121.00,2.9E-05,1.6E-06
122.00,2.9E-05,1.6E-06
123.00,2.9E-05,1.6E-06
124.00,2.9E-05,1.6E-06
125.00,2.9E-05,1.6E-06
126.00,2.9E-05,1.6E-06
127.00,2.8E-05,1.5E-06
128.00,2.9E-05,1.6E-06
129.00,2.9E-05,1.6E-06
130.00,2.8E-05,1.5E-06
131.00,2.9E-05,1.6E-06
132.00,2.9E-05,1.6E-06
133.00,2.9E-05,1.6E-06
134.00,2.9E-05,1.6E-06
135.00,2.9E-05,1.6E-06
136.00,2.9E-05,1.6E-06
137.00,2.9E-05,1.6E-06
138.00,2.9E-05,1.6E-06
139.00,2.9E-05,1.6E-06
140.00,2.9E-05,1.6E-06
141.00,2.9E-05,1.6E-06
142.00,2.9E-05,1.6E-06
143.00,2.9E-05,1.6E-06
144.00,2.9E-05,1.6E-06
145.00,2.9E-05,1.6E-06
146.00,2.8E-05,1.5E-06
147.00,2.9E-05,1.6E-06
148.00,2.9E-05,1.6E-06
149.00,2.9E-05,1.6E-06
150.00,2.9E-05,1.6E-06
151.00,2.9E-05,1.6E-06
152.00,2.9E-05,1.6E-06
153.00,2.9E-05,1.6E-06
154.00,2.8E-05,1.5E-06
155.00,2.9E-05,1.6E-06
156.00,2.8E-05,1.5E-06
157.00,2.9E-05,1.6E-06
158.00,2.8E-05,1.6E-06
159.00,2.8E-05,1.6E-06
160.00,2.8E-05,1.5E-06
161.00,2.8E-05,1.6E-06
162.00,2.8E-05,1.5E-06
163.00,2.8E-05,1.6E-06
164.00,2.8E-05,1.5E-06
165.00,2.8E-05,1.5E-06
166.00,2.8E-05,1.5E-06
167.00,2.8E-05,1.5E-06
168.00,2.8E-05,1.5E-06
169.00,2.8E-05,1.5E-06
170.00,2.9E-05,1.6E-06
171.00,2.8E-05,1.5E-06
172.00,2.8E-05,1.5E-06
173.00,2.8E-05,1.5E-06
174.00,2.8E-05,1.5E-06
175.00,2.8E-05,1.6E-06
176.00,2.8E-05,1.6E-06
177.00,2.8E-05,1.6E-06
178.00,2.8E-05,1.5E-06
179.00,2.8E-05,1.5E-06
180.00,2.8E-05,1.5E-06
181.00,2.8E-05,1.5E-06
182.00,2.8E-05,1.5E-06
183.00,2.8E-05,1.5E-06
184.00,2.8E-05,1.5E-06
185.00,2.8E-05,1.5E-06
186.00,2.8E-05,1.5E-06
187.00,2.8E-05,1.5E-06
188.00,2.7E-05,1.5E-06
189.00,2.8E-05,1.5E-06
190.00,2.8E-05,1.5E-06
191.00,2.7E-05,1.5E-06
192.00,2.8E-05,1.5E-06
193.00,2.8E-05,1.5E-06
194.00,2.8E-05,1.5E-06
195.00,2.8E-05,1.5E-06
196.00,2.8E-05,1.5E-06
197.00,2.8E-05,1.5E-06
198.00,2.8E-05,1.5E-06
199.00,2.8E-05,1.5E-06
200.00,2.8E-05,1.5E-06
201.00,2.8E-05,1.5E-06
202.00,2.8E-05,1.5E-06
203.00,2.8E-05,1.5E-06
204.00,2.8E-05,1.5E-06
205.00,2.8E-05,1.5E-06
206.00,2.7E-05,1.5E-06
207.00,2.8E-05,1.5E-06
208.00,2.8E-05,1.5E-06
209.00,2.8E-05,1.5E-06
210.00,2.8E-05,1.5E-06
211.00,2.8E-05,1.5E-06
212.00,2.8E-05,1.5E-06
213.00,2.8E-05,1.5E-06
214.00,2.8E-05,1.5E-06
215.00,2.8E-05,1.5E-06
216.00,2.8E-05,1.5E-06
217.00,2.8E-05,1.5E-06
218.00,2.8E-05,1.5E-06
219.00,2.8E-05,1.5E-06
220.00,2.8E-05,1.5E-06
221.00,2.7E-05,1.5E-06
222.00,2.8E-05,1.5E-06
223.00,2.8E-05,1.5E-06
224.00,2.8E-05,1.5E-06
225.00,2.8E-05,1.5E-06
226.00,2.8E-05,1.5E-06
227.00,2.8E-05,1.5E-06
228.00,2.8E-05,1.5E-06
229.00,2.8E-05,1.5E-06
230.00,2.8E-05,1.5E-06
231.00,2.8E-05,1.5E-06
232.00,2.7E-05,1.5E-06
233.00,2.8E-05,1.5E-06
234.00,2.7E-05,1.5E-06
235.00,2.7E-05,1.5E-06
236.00,2.7E-05,1.5E-06
237.00,2.8E-05,1.5E-06
238.00,2.7E-05,1.5E-06
239.00,2.8E-05,1.5E-06
240.00,2.8E-05,1.5E-06
241.00,2.8E-05,1.5E-06
242.00,2.8E-05,1.5E-06
243.00,2.7E-05,1.5E-06
244.00,2.7E-05,1.5E-06
245.00,2.7E-05,1.5E-06
246.00,2.7E-05,1.4E-06
247.00,2.7E-05,1.5E-06
248.00,2.8E-05,1.5E-06
249.00,2.8E-05,1.5E-06
250.00,2.7E-05,1.5E-06
251.00,2.8E-05,1.5E-06
252.00,2.7E-05,1.5E-06
253.00,2.7E-05,1.5E-06
254.00,2.8E-05,1.5E-06
255.00,2.8E-05,1.5E-06
256.00,2.7E-05,1.5E-06
257.00,2.7E-05,1.5E-06
258.00,2.7E-05,1.4E-06
259.00,2.7E-05,1.5E-06
260.00,2.7E-05,1.5E-06
261.00,2.8E-05,1.5E-06
262.00,2.7E-05,1.5E-06
263.00,2.7E-05,1.5E-06
264.00,2.7E-05,1.4E-06
265.00,2.7E-05,1.4E-06
266.00,2.7E-05,1.4E-06
267.00,2.7E-05,1.4E-06
268.00,2.7E-05,1.4E-06
269.00,2.7E-05,1.4E-06
270.00,2.7E-05,1.4E-06
271.00,2.7E-05,1.4E-06
272.00,2.6E-05,1.4E-06
273.00,2.7E-05,1.4E-06
274.00,2.7E-05,1.4E-06
275.00,2.7E-05,1.4E-06
276.00,2.7E-05,1.4E-06
277.00,2.7E-05,1.5E-06
278.00,2.7E-05,1.4E-06
279.00,2.7E-05,1.4E-06
280.00,2.7E-05,1.4E-06
281.00,2.7E-05,1.4E-06
282.00,2.7E-05,1.5E-06
283.00,2.7E-05,1.4E-06
284.00,2.7E-05,1.4E-06
285.00,2.7E-05,1.4E-06
286.00,2.7E-05,1.4E-06
287.00,2.7E-05,1.4E-06
288.00,2.7E-05,1.4E-06
289.00,2.6E-05,1.4E-06
290.00,2.7E-05,1.4E-06
291.00,2.7E-05,1.4E-06
292.00,2.7E-05,1.4E-06
293.00,2.7E-05,1.4E-06
294.00,2.7E-05,1.4E-06
295.00,2.7E-05,1.4E-06
296.00,2.7E-05,1.4E-06
297.00,2.7E-05,1.4E-06
298.00,2.7E-05,1.4E-06
299.00,2.7E-05,1.4E-06
300.00,2.7E-05,1.4E-06
301.00,2.7E-05,1.4E-06
302.00,2.7E-05,1.4E-06
303.00,2.7E-05,1.4E-06
304.00,2.7E-05,1.4E-06
305.00,2.7E-05,1.5E-06
306.00,2.7E-05,1.4E-06
307.00,2.7E-05,1.5E-06
308.00,2.7E-05,1.4E-06
309.00,2.7E-05,1.4E-06
310.00,2.7E-05,1.4E-06
311.00,2.7E-05,1.4E-06
312.00,2.7E-05,1.4E-06
313.00,2.7E-05,1.4E-06
314.00,2.7E-05,1.4E-06
315.00,2.7E-05,1.4E-06
316.00,2.7E-05,1.4E-06
317.00,2.7E-05,1.4E-06
318.00,2.7E-05,1.4E-06
319.00,2.7E-05,1.4E-06
320.00,2.6E-05,1.4E-06
321.00,2.6E-05,1.4E-06
322.00,2.7E-05,1.4E-06
323.00,2.7E-05,1.4E-06
324.00,2.7E-05,1.4E-06
325.00,2.7E-05,1.4E-06
326.00,2.7E-05,1.4E-06
327.00,2.6E-05,1.4E-06
328.00,2.7E-05,1.4E-06
329.00,2.6E-05,1.4E-06
330.00,2.6E-05,1.4E-06
331.00,2.6E-05,1.4E-06
332.00,2.6E-05,1.4E-06
333.00,2.6E-05,1.4E-06
334.00,2.6E-05,1.4E-06
335.00,2.7E-05,1.4E-06
336.00,2.6E-05,1.4E-06
337.00,2.6E-05,1.4E-06
338.00,2.6E-05,1.4E-06
339.00,2.6E-05,1.4E-06
340.00,2.6E-05,1.4E-06
341.00,2.6E-05,1.4E-06
342.00,2.6E-05,1.4E-06
343.00,2.6E-05,1.4E-06
344.00,2.7E-05,1.4E-06
345.00,2.7E-05,1.4E-06
346.00,2.6E-05,1.4E-06
347.00,2.7E-05,1.4E-06
348.00,2.6E-05,1.4E-06
349.00,2.7E-05,1.4E-06
350.00,2.6E-05,1.4E-06
351.00,2.7E-05,1.4E-06
352.00,2.6E-05,1.4E-06
353.00,2.7E-05,1.4E-06
354.00,2.7E-05,1.4E-06
355.00,2.6E-05,1.4E-06
356.00,2.7E-05,1.4E-06
357.00,2.6E-05,1.4E-06
358.00,2.6E-05,1.4E-06
359.00,2.6E-05,1.4E-06
360.00,2.6E-05,1.4E-06
361.00,2.6E-05,1.3E-06
362.00,2.5E-05,1.3E-06
363.00,2.6E-05,1.4E-06
364.00,2.6E-05,1.4E-06
365.00,2.6E-05,1.4E-06
366.00,2.6E-05,1.4E-06
367.00,2.6E-05,1.3E-06
368.00,2.6E-05,1.3E-06
369.00,2.6E-05,1.3E-06
370.00,2.6E-05,1.4E-06
371.00,2.6E-05,1.4E-06
372.00,2.6E-05,1.3E-06
373.00,2.6E-05,1.4E-06
374.00,2.6E-05,1.3E-06
375.00,2.6E-05,1.4E-06
376.00,2.6E-05,1.4E-06
377.00,2.6E-05,1.3E-06
378.00,2.6E-05,1.3E-06
379.00,2.6E-05,1.4E-06
380.00,2.6E-05,1.4E-06
381.00,2.6E-05,1.4E-06
382.00,2.6E-05,1.3E-06
383.00,2.6E-05,1.3E-06
384.00,2.6E-05,1.3E-06
385.00,2.6E-05,1.3E-06
386.00,2.5E-05,1.3E-06
387.00,2.5E-05,1.3E-06
388.00,2.5E-05,1.3E-06
389.00,2.5E-05,1.3E-06
390.00,2.5E-05,1.3E-06
391.00,2.5E-05,1.3E-06
392.00,2.5E-05,1.3E-06
393.00,2.5E-05,1.3E-06
394.00,2.5E-05,1.3E-06
395.00,2.5E-05,1.3E-06
396.00,2.5E-05,1.3E-06
397.00,2.5E-05,1.3E-06
398.00,2.6E-05,1.3E-06
399.00,2.6E-05,1.3E-06
400.00,2.6E-05,1.3E-06
401.00,2.5E-05,1.3E-06
402.00,2.5E-05,1.3E-06
403.00,2.5E-05,1.3E-06
404.00,2.5E-05,1.3E-06
405.00,2.6E-05,1.3E-06
406.00,2.6E-05,1.3E-06
407.00,2.5E-05,1.3E-06
408.00,2.5E-05,1.3E-06
409.00,2.5E-05,1.3E-06
410.00,2.5E-05,1.3E-06
411.00,2.5E-05,1.3E-06
412.00,2.5E-05,1.3E-06
413.00,2.5E-05,1.3E-06
414.00,2.5E-05,1.3E-06
415.00,2.5E-05,1.3E-06
416.00,2.5E-05,1.3E-06
417.00,2.5E-05,1.3E-06
418.00,2.5E-05,1.3E-06
419.00,2.5E-05,1.3E-06
420.00,2.5E-05,1.3E-06
421.00,2.5E-05,1.3E-06
422.00,2.5E-05,1.3E-06
423.00,2.5E-05,1.3E-06
424.00,2.5E-05,1.3E-06
425.00,2.5E-05,1.3E-06
426.00,2.5E-05,1.3E-06
427.00,2.5E-05,1.3E-06
428.00,2.5E-05,1.3E-06
429.00,2.5E-05,1.3E-06
430.00,2.4E-05,1.2E-06
431.00,2.4E-05,1.2E-06
432.00,2.4E-05,1.2E-06
433.00,2.4E-05,1.2E-06
434.00,2.4E-05,1.2E-06
435.00,2.4E-05,1.2E-06
436.00,2.4E-05,1.2E-06
437.00,2.4E-05,1.2E-06
438.00,2.5E-05,1.2E-06
439.00,2.4E-05,1.2E-06
440.00,2.4E-05,1.2E-06
441.00,2.4E-05,1.2E-06
442.00,2.4E-05,1.2E-06
443.00,2.4E-05,1.2E-06
444.00,2.4E-05,1.2E-06
445.00,2.5E-05,1.3E-06
446.00,2.4E-05,1.2E-06
447.00,2.4E-05,1.2E-06
448.00,2.4E-05,1.2E-06
449.00,2.5E-05,1.3E-06
450.00,2.4E-05,1.2E-06
451.00,2.4E-05,1.2E-06
452.00,2.4E-05,1.2E-06
453.00,2.4E-05,1.2E-06
454.00,2.4E-05,1.2E-06
455.00,2.4E-05,1.2E-06
456.00,2.4E-05,1.2E-06
457.00,2.4E-05,1.2E-06
458.00,2.4E-05,1.2E-06
459.00,2.3E-05,1.2E-06
460.00,2.4E-05,1.2E-06
461.00,2.4E-05,1.2E-06
462.00,2.4E-05,1.2E-06
463.00,2.4E-05,1.2E-06
464.00,2.4E-05,1.2E-06
465.00,2.4E-05,1.2E-06
466.00,2.4E-05,1.2E-06
467.00,2.4E-05,1.2E-06
468.00,2.4E-05,1.2E-06
469.00,2.4E-05,1.2E-06
470.00,2.4E-05,1.2E-06
471.00,2.4E-05,1.2E-06
472.00,2.4E-05,1.2E-06
473.00,2.4E-05,1.2E-06
474.00,2.4E-05,1.2E-06
475.00,2.3E-05,1.2E-06
476.00,2.4E-05,1.2E-06
477.00,2.4E-05,1.2E-06
478.00,2.4E-05,1.2E-06
479.00,2.4E-05,1.2E-06
480.00,2.4E-05,1.2E-06
481.00,2.4E-05,1.2E-06
482.00,2.4E-05,1.2E-06
483.00,2.4E-05,1.2E-06
484.00,2.3E-05,1.1E-06
485.00,2.4E-05,1.2E-06
486.00,2.4E-05,1.2E-06
487.00,2.3E-05,1.1E-06
488.00,2.3E-05,1.1E-06
489.00,2.3E-05,1.1E-06
490.00,2.3E-05,1.1E-06
491.00,2.3E-05,1.1E-06
492.00,2.3E-05,1.1E-06
493.00,2.4E-05,1.2E-06
494.00,2.4E-05,1.2E-06
495.00,2.3E-05,1.2E-06
496.00,2.4E-05,1.2E-06
497.00,2.4E-05,1.2E-06
498.00,2.3E-05,1.2E-06
499.00,2.3E-05,1.2E-06
500.00,2.3E-05,1.1E-06
501.00,2.3E-05,1.2E-06
502.00,2.3E-05,1.1E-06
503.00,2.3E-05,1.1E-06
504.00,2.3E-05,1.1E-06
505.00,2.3E-05,1.1E-06
506.00,2.3E-05,1.1E-06
507.00,2.3E-05,1.1E-06
508.00,2.3E-05,1.1E-06
509.00,2.3E-05,1.1E-06
510.00,2.3E-05,1.1E-06
511.00,2.3E-05,1.1E-06
512.00,2.3E-05,1.1E-06
513.00,2.3E-05,1.1E-06
514.00,2.3E-05,1.2E-06
515.00,2.3E-05,1.2E-06
516.00,2.3E-05,1.1E-06
517.00,2.3E-05,1.2E-06
518.00,2.3E-05,1.1E-06
519.00,2.3E-05,1.1E-06
520.00,2.2E-05,1.1E-06
521.00,2.2E-05,1.1E-06
522.00,2.3E-05,1.1E-06
523.00,2.3E-05,1.1E-06
524.00,2.3E-05,1.1E-06
525.00,2.3E-05,1.1E-06
526.00,2.3E-05,1.1E-06
527.00,2.3E-05,1.1E-06
528.00,2.3E-05,1.1E-06
529.00,2.3E-05,1.1E-06
530.00,2.2E-05,1.1E-06
531.00,2.2E-05,1.0E-06
532.00,2.2E-05,1.1E-06
533.00,2.3E-05,1.1E-06
534.00,2.3E-05,1.1E-06
535.00,2.3E-05,1.1E-06
536.00,2.3E-05,1.1E-06
537.00,2.3E-05,1.1E-06
538.00,2.3E-05,1.1E-06
539.00,2.3E-05,1.1E-06
540.00,2.3E-05,1.1E-06
541.00,2.3E-05,1.1E-06
542.00,2.3E-05,1.1E-06
543.00,2.2E-05,1.1E-06
544.00,2.3E-05,1.1E-06
545.00,2.2E-05,1.1E-06
546.00,2.3E-05,1.1E-06
547.00,2.3E-05,1.1E-06
548.00,2.2E-05,1.1E-06
549.00,2.3E-05,1.1E-06
550.00,2.3E-05,1.1E-06
551.00,2.3E-05,1.1E-06
552.00,2.3E-05,1.1E-06
553.00,2.3E-05,1.1E-06
554.00,2.3E-05,1.1E-06
555.00,2.3E-05,1.1E-06
556.00,2.3E-05,1.1E-06
557.00,2.2E-05,1.1E-06
558.00,2.2E-05,1.1E-06
559.00,2.2E-05,1.1E-06
560.00,2.2E-05,1.0E-06
561.00,2.2E-05,1.1E-06
562.00,2.3E-05,1.1E-06
563.00,2.2E-05,1.1E-06
564.00,2.2E-05,1.1E-06
565.00,2.2E-05,1.1E-06
566.00,2.2E-05,1.1E-06
567.00,2.3E-05,1.1E-06
568.00,2.3E-05,1.1E-06
569.00,2.2E-05,1.1E-06
570.00,2.2E-05,1.0E-06
571.00,2.2E-05,1.1E-06
572.00,2.2E-05,1.1E-06
573.00,2.2E-05,1.1E-06
574.00,2.2E-05,1.1E-06
575.00,2.2E-05,1.1E-06
576.00,2.2E-05,1.1E-06
577.00,2.2E-05,1.1E-06
578.00,2.2E-05,1.0E-06
579.00,2.2E-05,1.1E-06
580.00,2.2E-05,1.1E-06
581.00,2.2E-05,1.1E-06
582.00,2.2E-05,1.0E-06
583.00,2.2E-05,1.0E-06
584.00,2.2E-05,1.1E-06
585.00,2.2E-05,1.1E-06
586.00,2.1E-05,1.0E-06
587.00,2.1E-05,1.0E-06
588.00,2.2E-05,1.0E-06
589.00,2.2E-05,1.1E-06
590.00,2.2E-05,1.0E-06
591.00,2.2E-05,1.0E-06
592.00,2.2E-05,1.1E-06
593.00,2.2E-05,1.1E-06
594.00,2.2E-05,1.1E-06
595.00,2.1E-05,1.0E-06
596.00,2.2E-05,1.1E-06
597.00,2.2E-05,1.1E-06
598.00,2.2E-05,1.0E-06
599.00,2.2E-05,1.1E-06
600.00,2.2E-05,1.0E-06
601.00,2.1E-05,1.0E-06
602.00,2.2E-05,1.0E-06
603.00,2.1E-05,1.0E-06
604.00,2.2E-05,1.0E-06
605.00,2.1E-05,9.7E-07
606.00,2.1E-05,9.7E-07
607.00,2.1E-05,9.6E-07
608.00,2.1E-05,9.8E-07
609.00,2.1E-05,9.8E-07
610.00,2.1E-05,9.6E-07
611.00,2.1E-05,9.8E-07
612.00,2.1E-05,1.0E-06
613.00,2.1E-05,1.0E-06
614.00,2.1E-05,9.8E-07
615.00,2.1E-05,9.8E-07
616.00,2.1E-05,1.0E-06
617.00,2.1E-05,1.0E-06
618.00,2.1E-05,1.0E-06
619.00,2.2E-05,1.0E-06
620.00,2.1E-05,1.0E-06
621.00,2.1E-05,9.8E-07
622.00,2.1E-05,1.0E-06
623.00,2.1E-05,1.0E-06
624.00,2.1E-05,9.5E-07
625.00,2.1E-05,9.8E-07
626.00,2.1E-05,1.0E-06
627.00,2.1E-05,9.9E-07
628.00,2.1E-05,9.6E-07
629.00,2.1E-05,9.8E-07
630.00,2.1E-05,9.9E-07
631.00,2.1E-05,9.8E-07
632.00,2.1E-05,9.7E-07
633.00,2.1E-05,9.7E-07
634.00,2.1E-05,9.8E-07
635.00,2.1E-05,9.8E-07
636.00,2.1E-05,9.9E-07
637.00,2.1E-05,9.7E-07
638.00,2.1E-05,9.8E-07
639.00,2.1E-05,9.8E-07
640.00,2.1E-05,9.7E-07
641.00,2.1E-05,9.6E-07
642.00,2.1E-05,9.9E-07
643.00,2.1E-05,9.8E-07
644.00,2.1E-05,9.6E-07
645.00,2.1E-05,9.7E-07
646.00,2.0E-05,9.4E-07
647.00,2.0E-05,9.5E-07
648.00,2.1E-05,9.8E-07
649.00,2.0E-05,9.4E-07
650.00,2.1E-05,9.6E-07
651.00,2.1E-05,9.7E-07
652.00,2.1E-05,9.7E-07
653.00,2.1E-05,9.6E-07
654.00,2.1E-05,9.6E-07
655.00,2.1E-05,9.6E-07
656.00,2.1E-05,9.8E-07
657.00,2.1E-05,1.0E-06
658.00,2.1E-05,9.8E-07
659.00,2.1E-05,9.9E-07
660.00,2.1E-05,9.7E-07
661.00,2.1E-05,9.7E-07
662.00,2.0E-05,9.5E-07
663.00,2.1E-05,9.8E-07
664.00,2.1E-05,9.7E-07
665.00,1.9E-05,8.4E-07
666.00,2.0E-05,8.8E-07
667.00,2.0E-05,9.1E-07
668.00,2.0E-05,9.1E-07
669.00,2.0E-05,8.9E-07
670.00,2.0E-05,9.2E-07
671.00,2.0E-05,9.4E-07
672.00,2.1E-05,9.6E-07
673.00,2.1E-05,9.7E-07
674.00,2.1E-05,9.8E-07
675.00,2.1E-05,9.5E-07
676.00,2.1E-05,9.5E-07
677.00,2.0E-05,9.0E-07
678.00,2.0E-05,8.9E-07
679.00,1.9E-05,8.8E-07
680.00,2.0E-05,9.1E-07
681.00,2.0E-05,9.4E-07
682.00,2.0E-05,9.2E-07
683.00,2.0E-05,9.0E-07
684.00,2.0E-05,8.9E-07
685.00,2.0E-05,9.1E-07
686.00,2.0E-05,9.2E-07
687.00,2.0E-05,9.3E-07
688.00,2.0E-05,9.4E-07
689.00,2.1E-05,9.6E-07
690.00,2.1E-05,9.8E-07
691.00,2.0E-05,9.5E-07
692.00,2.0E-05,9.3E-07
693.00,2.0E-05,9.2E-07
694.00,2.0E-05,9.2E-07
695.00,2.0E-05,9.1E-07
696.00,2.0E-05,9.2E-07
697.00,2.0E-05,9.1E-07
698.00,2.0E-05,9.0E-07
699.00,2.0E-05,8.9E-07
700.00,2.0E-05,8.9E-07
701.00,2.0E-05,9.0E-07
702.00,2.0E-05,9.2E-07
703.00,2.0E-05,9.0E-07
704.00,2.0E-05,8.8E-07
705.00,2.0E-05,8.9E-07
706.00,1.9E-05,8.7E-07
707.00,2.0E-05,9.1E-07
708.00,1.9E-05,8.5E-07
709.00,1.9E-05,8.3E-07
710.00,1.9E-05,8.3E-07
711.00,1.9E-05,8.7E-07
712.00,2.0E-05,8.9E-07
713.00,1.9E-05,8.8E-07
714.00,2.0E-05,9.0E-07
715.00,2.0E-05,9.1E-07
716.00,2.0E-05,9.1E-07
717.00,1.9E-05,8.7E-07
718.00,2.0E-05,8.9E-07
719.00,2.0E-05,8.9E-07
720.00,1.9E-05,8.7E-07
721.00,1.9E-05,8.5E-07
722.00,2.0E-05,8.9E-07
723.00,1.9E-05,8.8E-07
724.00,1.9E-05,8.6E-07
725.00,1.9E-05,8.5E-07
726.00,1.9E-05,8.3E-07
727.00,1.9E-05,8.5E-07
728.00,1.9E-05,8.2E-07
729.00,1.8E-05,8.1E-07
730.00,1.8E-05,8.0E-07
731.00,1.8E-05,7.8E-07
732.00,1.9E-05,8.2E-07
733.00,1.9E-05,8.2E-07
734.00,1.8E-05,8.1E-07
735.00,1.9E-05,8.4E-07
736.00,1.9E-05,8.2E-07
737.00,1.9E-05,8.3E-07
738.00,1.9E-05,8.2E-07
739.00,1.8E-05,8.1E-07
740.00,1.8E-05,8.1E-07
741.00,1.9E-05,8.5E-07
742.00,1.9E-05,8.6E-07
743.00,1.9E-05,8.2E-07
744.00,1.9E-05,8.5E-07
745.00,1.9E-05,8.3E-07
746.00,1.8E-05,7.9E-07
747.00,1.8E-05,7.9E-07
748.00,1.8E-05,8.0E-07
749.00,1.8E-05,8.1E-07
750.00,1.8E-05,7.9E-07
751.00,1.8E-05,7.9E-07
752.00,1.8E-05,7.8E-07
753.00,1.8E-05,7.9E-07
754.00,1.8E-05,7.9E-07
755.00,1.8E-05,8.1E-07
756.00,1.8E-05,8.1E-07
757.00,1.8E-05,8.1E-07
758.00,1.8E-05,7.9E-07
759.00,1.8E-05,8.1E-07
760.00,1.8E-05,8.0E-07
761.00,1.8E-05,7.8E-07
762.00,1.7E-05,7.5E-07
763.00,1.8E-05,7.8E-07
764.00,1.8E-05,7.8E-07
765.00,1.8E-05,7.6E-07
766.00,1.8E-05,7.9E-07
767.00,1.8E-05,7.5E-07
768.00,1.8E-05,7.8E-07
769.00,1.8E-05,7.9E-07
770.00,1.8E-05,7.8E-07
771.00,1.8E-05,7.9E-07
772.00,1.8E-05,8.0E-07
773.00,1.8E-05,7.7E-07
774.00,1.8E-05,7.7E-07
775.00,1.8E-05,7.5E-07
776.00,1.8E-05,7.6E-07
777.00,1.8E-05,7.7E-07
778.00,1.8E-05,7.7E-07
779.00,1.8E-05,7.9E-07
780.00,1.8E-05,7.9E-07
781.00,1.8E-05,8.0E-07
782.00,1.8E-05,7.8E-07
783.00,1.8E-05,7.8E-07
784.00,1.8E-05,7.7E-07
785.00,1.8E-05,7.8E-07
786.00,1.8E-05,7.7E-07
787.00,1.8E-05,7.7E-07
788.00,1.8E-05,7.7E-07
789.00,1.8E-05,7.7E-07
790.00,1.8E-05,7.5E-07
791.00,1.8E-05,7.8E-07
792.00,1.8E-05,7.7E-07
793.00,1.8E-05,7.7E-07
794.00,1.8E-05,7.6E-07
795.00,1.8E-05,7.7E-07
796.00,1.8E-05,7.8E-07
797.00,1.8E-05,7.9E-07
798.00,1.8E-05,7.5E-07
799.00,1.8E-05,7.7E-07
800.00,1.8E-05,7.5E-07
801.00,1.7E-05,7.4E-07
802.00,1.8E-05,7.7E-07
803.00,1.8E-05,7.8E-07
804.00,1.8E-05,8.0E-07
805.00,1.8E-05,7.8E-07
806.00,1.8E-05,7.9E-07
807.00,1.8E-05,7.8E-07
808.00,1.8E-05,7.7E-07
809.00,1.8E-05,7.6E-07
810.00,1.8E-05,7.6E-07
811.00,1.7E-05,7.4E-07
812.00,1.7E-05,7.3E-07
813.00,1.7E-05,6.9E-07
814.00,1.7E-05,7.2E-07
815.00,1.7E-05,7.2E-07
816.00,1.7E-05,7.0E-07
817.00,1.7E-05,7.0E-07
818.00,1.7E-05,7.2E-07
819.00,1.7E-05,6.9E-07
820.00,1.7E-05,7.1E-07
821.00,1.7E-05,7.2E-07
822.00,1.7E-05,6.9E-07
823.00,1.7E-05,6.9E-07
824.00,1.6E-05,6.8E-07
825.00,1.6E-05,6.7E-07
826.00,1.7E-05,6.9E-07
827.00,1.7E-05,7.0E-07
828.00,1.7E-05,7.0E-07
829.00,1.6E-05,6.8E-07
830.00,1.7E-05,7.2E-07
831.00,1.7E-05,6.9E-07
832.00,1.7E-05,7.1E-07
833.00,1.7E-05,6.9E-07
834.00,1.6E-05,6.9E-07
835.00,1.6E-05,6.6E-07
836.00,1.6E-05,6.5E-07
837.00,1.6E-05,6.8E-07
838.00,1.6E-05,6.7E-07
839.00,1.6E-05,6.8E-07
840.00,1.6E-05,6.5E-07
841.00,1.6E-05,6.5E-07
842.00,1.6E-05,6.4E-07
843.00,1.6E-05,6.5E-07
844.00,1.6E-05,6.5E-07
845.00,1.6E-05,6.5E-07
846.00,1.6E-05,6.7E-07
847.00,1.6E-05,6.4E-07
848.00,1.6E-05,6.6E-07
849.00,1.6E-05,6.6E-07
850.00,1.6E-05,6.8E-07
851.00,1.6E-05,6.7E-07
852.00,1.6E-05,6.9E-07
853.00,1.6E-05,6.7E-07
854.00,1.6E-05,6.4E-07
855.00,1.6E-05,6.6E-07
856.00,1.7E-05,6.9E-07
857.00,1.6E-05,6.7E-07
858.00,1.6E-05,6.8E-07
859.00,1.6E-05,6.5E-07
860.00,1.6E-05,6.8E-07
861.00,1.6E-05,6.8E-07
862.00,1.7E-05,6.9E-07
863.00,1.6E-05,6.9E-07
864.00,1.7E-05,6.9E-07
865.00,1.6E-05,6.9E-07
866.00,1.6E-05,6.8E-07
867.00,1.7E-05,6.9E-07
868.00,1.6E-05,6.4E-07
869.00,1.6E-05,6.4E-07
870.00,1.6E-05,6.5E-07
871.00,1.6E-05,6.8E-07
872.00,1.6E-05,6.4E-07
873.00,1.5E-05,6.1E-07
874.00,1.5E-05,6.2E-07
875.00,1.6E-05,6.4E-07
876.00,1.6E-05,6.8E-07
877.00,1.6E-05,6.6E-07
878.00,1.6E-05,6.5E-07
879.00,1.6E-05,6.3E-07
880.00,1.6E-05,6.6E-07
881.00,1.6E-05,6.7E-07
882.00,1.6E-05,6.5E-07
883.00,1.6E-05,6.4E-07
884.00,1.6E-05,6.4E-07
885.00,1.5E-05,6.0E-07
886.00,1.5E-05,6.2E-07
887.00,1.6E-05,6.3E-07
888.00,1.5E-05,6.2E-07
889.00,1.5E-05,6.2E-07
890.00,1.6E-05,6.3E-07
891.00,1.5E-05,6.1E-07
892.00,1.5E-05,6.0E-07
893.00,1.6E-05,6.3E-07
894.00,1.5E-05,6.2E-07
895.00,1.6E-05,6.3E-07
896.00,1.6E-05,6.5E-07
897.00,1.5E-05,6.1E-07
898.00,1.5E-05,6.1E-07
899.00,1.5E-05,6.2E-07
900.00,1.5E-05,5.9E-07
901.00,1.5E-05,6.1E-07
902.00,1.5E-05,6.2E-07
903.00,1.5E-05,6.2E-07
904.00,1.6E-05,6.3E-07
905.00,1.6E-05,6.3E-07
906.00,1.5E-05,6.2E-07
907.00,1.5E-05,6.0E-07
908.00,1.5E-05,6.0E-07
909.00,1.5E-05,6.2E-07
910.00,1.5E-05,5.8E-07
911.00,1.5E-05,5.8E-07
912.00,1.5E-05,5.9E-07
913.00,1.5E-05,6.0E-07
914.00,1.5E-05,5.9E-07
915.00,1.5E-05,5.8E-07
916.00,1.4E-05,5.4E-07
917.00,1.4E-05,5.4E-07
918.00,1.4E-05,5.6E-07
919.00,1.5E-05,5.7E-07
920.00,1.5E-05,5.8E-07
921.00,1.5E-05,5.9E-07
922.00,1.4E-05,5.6E-07
923.00,1.5E-05,5.9E-07
924.00,1.5E-05,5.9E-07
925.00,1.5E-05,6.0E-07
926.00,1.4E-05,5.6E-07
927.00,1.4E-05,5.6E-07
928.00,1.4E-05,5.6E-07
929.00,1.5E-05,5.7E-07
930.00,1.4E-05,5.4E-07
931.00,1.4E-05,5.5E-07
932.00,1.4E-05,5.5E-07
933.00,1.4E-05,5.4E-07
934.00,1.4E-05,5.2E-07
935.00,1.4E-05,5.5E-07
936.00,1.4E-05,5.2E-07
937.00,1.4E-05,5.3E-07
938.00,1.4E-05,5.4E-07
939.00,1.4E-05,5.6E-07
940.00,1.4E-05,5.5E-07
941.00,1.4E-05,5.3E-07
942.00,1.4E-05,5.5E-07
943.00,1.4E-05,5.2E-07
944.00,1.4E-05,5.1E-07
945.00,1.4E-05,5.4E-07
946.00,1.4E-05,5.5E-07
947.00,1.4E-05,5.5E-07
948.00,1.4E-05,5.5E-07
949.00,1.5E-05,5.7E-07
950.00,1.4E-05,5.4E-07
951.00,1.4E-05,5.4E-07
952.00,1.4E-05,5.5E-07
953.00,1.4E-05,5.6E-07
954.00,1.4E-05,5.3E-07
955.00,1.4E-05,5.5E-07
956.00,1.5E-05,5.7E-07
957.00,1.5E-05,5.7E-07
958.00,1.5E-05,5.8E-07
959.00,1.5E-05,5.8E-07
960.00,1.4E-05,5.6E-07
961.00,1.5E-05,5.7E-07
962.00,1.4E-05,5.5E-07
963.00,1.4E-05,5.6E-07
964.00,1.4E-05,5.5E-07
965.00,1.4E-05,5.6E-07
966.00,1.4E-05,5.5E-07
967.00,1.5E-05,5.7E-07
968.00,1.4E-05,5.6E-07
969.00,1.5E-05,5.7E-07
970.00,1.4E-05,5.4E-07
971.00,1.4E-05,5.5E-07
972.00,1.5E-05,5.7E-07
973.00,1.4E-05,5.2E-07
974.00,1.4E-05,5.4E-07
975.00,1.4E-05,5.5E-07
976.00,1.4E-05,5.5E-07
977.00,1.4E-05,5.5E-07
978.00,1.4E-05,5.4E-07
979.00,1.4E-05,5.3E-07
980.00,1.3E-05,5.0E-07
981.00,1.3E-05,5.0E-07
982.00,1.4E-05,5.1E-07
983.00,1.4E-05,5.3E-07
984.00,1.4E-05,5.3E-07
985.00,1.4E-05,5.3E-07
986.00,1.4E-05,5.3E-07
987.00,1.4E-05,5.4E-07
988.00,1.4E-05,5.3E-07
989.00,1.4E-05,5.3E-07
990.00,1.4E-05,5.3E-07
991.00,1.4E-05,5.4E-07
992.00,1.4E-05,5.4E-07
993.00,1.4E-05,5.4E-07
994.00,1.4E-05,5.1E-07
995.00,1.4E-05,5.3E-07
996.00,1.4E-05,5.2E-07
997.00,1.4E-05,5.1E-07
998.00,1.4E-05,5.3E-07
999.00,1.4E-05,5.6E-07
1000.00,1.4E-05,5.5E-07
1001.00,1.4E-05,5.4E-07
1002.00,1.4E-05,5.5E-07
1003.00,1.4E-05,5.6E-07
1004.00,1.4E-05,5.6E-07
1005.00,1.4E-05,5.3E-07
1006.00,1.4E-05,5.3E-07
1007.00,1.4E-05,5.1E-07
1008.00,1.4E-05,5.4E-07
1009.00,1.4E-05,5.3E-07
1010.00,1.4E-05,5.3E-07
1011.00,1.4E-05,5.2E-07
1012.00,1.4E-05,5.2E-07
1013.00,1.4E-05,5.2E-07
1014.00,1.4E-05,5.6E-07
1015.00,1.5E-05,5.7E-07
1016.00,1.4E-05,5.5E-07
1017.00,1.5E-05,5.7E-07
1018.00,1.5E-05,5.7E-07
1019.00,1.4E-05,5.4E-07
1020.00,1.4E-05,5.6E-07
1021.00,1.5E-05,5.7E-07
1022.00,1.5E-05,5.7E-07
1023.00,1.5E-05,5.8E-07
1024.00,1.4E-05,5.6E-07
1025.00,1.4E-05,5.7E-07
1026.00,1.4E-05,5.5E-07
1027.00,1.4E-05,5.3E-07
1028.00,1.4E-05,5.1E-07
1029.00,1.3E-05,5.0E-07
1030.00,1.4E-05,5.2E-07
1031.00,1.4E-05,5.3E-07
1032.00,1.4E-05,5.4E-07
1033.00,1.4E-05,5.3E-07
1034.00,1.4E-05,5.5E-07
1035.00,1.4E-05,5.3E-07
1036.00,1.4E-05,5.3E-07
1037.00,1.4E-05,5.4E-07
1038.00,1.4E-05,5.3E-07
1039.00,1.4E-05,5.2E-07
1040.00,1.4E-05,5.2E-07
1041.00,1.4E-05,5.3E-07
1042.00,1.4E-05,5.5E-07
1043.00,1.4E-05,5.4E-07
1044.00,1.4E-05,5.4E-07
1045.00,1.4E-05,5.3E-07
1046.00,1.3E-05,4.8E-07
1047.00,1.3E-05,5.0E-07
1048.00,1.3E-05,4.8E-07
1049.00,1.3E-05,5.0E-07
1050.00,1.3E-05,4.9E-07
1051.00,1.3E-05,4.8E-07
1052.00,1.3E-05,5.0E-07
1053.00,1.3E-05,4.9E-07
1054.00,1.4E-05,5.2E-07
1055.00,1.4E-05,5.2E-07
1056.00,1.4E-05,5.3E-07
1057.00,1.4E-05,5.4E-07
1058.00,1.4E-05,5.3E-07
1059.00,1.4E-05,5.4E-07
1060.00,1.4E-05,5.3E-07
1061.00,1.3E-05,5.0E-07
1062.00,1.4E-05,5.1E-07
1063.00,1.4E-05,5.2E-07
1064.00,1.4E-05,5.3E-07
1065.00,1.4E-05,5.5E-07
1066.00,1.4E-05,5.2E-07
1067.00,1.4E-05,5.3E-07
1068.00,1.4E-05,5.4E-07
1069.00,1.4E-05,5.4E-07
1070.00,1.4E-05,5.4E-07
1071.00,1.4E-05,5.4E-07
1072.00,1.4E-05,5.2E-07
1073.00,1.4E-05,5.1E-07
1074.00,1.4E-05,5.1E-07
1075.00,1.4E-05,5.2E-07
1076.00,1.4E-05,5.3E-07
1077.00,1.4E-05,5.2E-07
1078.00,1.4E-05,5.2E-07
1079.00,1.4E-05,5.1E-07
1080.00,1.3E-05,5.0E-07
1081.00,1.3E-05,5.1E-07
1082.00,1.3E-05,4.9E-07
1083.00,1.3E-05,5.0E-07
1084.00,1.3E-05,4.8E-07
1085.00,1.3E-05,4.9E-07
1086.00,1.3E-05,5.0E-07
1087.00,1.4E-05,5.2E-07
1088.00,1.4E-05,5.1E-07
1089.00,1.3E-05,5.0E-07
1090.00,1.4E-05,5.3E-07
1091.00,1.3E-05,5.0E-07
1092.00,1.3E-05,4.8E-07
1093.00,1.3E-05,4.9E-07
1094.00,1.3E-05,4.7E-07
1095.00,1.3E-05,4.8E-07
1096.00,1.3E-05,4.9E-07
1097.00,1.3E-05,5.0E-07
1098.00,1.3E-05,5.1E-07
1099.00,1.3E-05,4.7E-07
1100.00,1.3E-05,4.8E-07
1101.00,1.2E-05,4.3E-07
1102.00,1.2E-05,4.0E-07
1103.00,1.2E-05,4.4E-07
1104.00,1.2E-05,4.4E-07
1105.00,1.3E-05,4.6E-07
1106.00,1.2E-05,4.5E-07
1107.00,1.3E-05,4.8E-07
1108.00,1.3E-05,4.5E-07
1109.00,1.3E-05,4.6E-07
1110.00,1.3E-05,4.7E-07
1111.00,1.3E-05,4.6E-07
1112.00,1.2E-05,4.3E-07
1113.00,1.2E-05,4.5E-07
1114.00,1.2E-05,4.3E-07
1115.00,1.3E-05,4.7E-07
1116.00,1.3E-05,4.6E-07
1117.00,1.3E-05,4.8E-07
1118.00,1.3E-05,4.8E-07
1119.00,1.3E-05,4.8E-07
1120.00,1.3E-05,4.9E-07
1121.00,1.3E-05,4.6E-07
1122.00,1.3E-05,4.7E-07
1123.00,1.2E-05,4.3E-07
1124.00,1.2E-05,4.5E-07
1125.00,1.2E-05,4.5E-07
1126.00,1.2E-05,4.4E-07
1127.00,1.2E-05,4.5E-07
1128.00,1.2E-05,4.5E-07
1129.00,1.3E-05,4.6E-07
1130.00,1.2E-05,4.5E-07
1131.00,1.2E-05,4.3E-07
1132.00,1.2E-05,4.2E-07
1133.00,1.2E-05,4.3E-07
1134.00,1.2E-05,4.2E-07
1135.00,1.2E-05,4.4E-07
1136.00,1.2E-05,4.5E-07
1137.00,1.2E-05,4.4E-07
1138.00,1.2E-05,4.3E-07
1139.00,1.2E-05,4.4E-07
1140.00,1.2E-05,4.3E-07
1141.00,1.2E-05,4.1E-07
1142.00,1.2E-05,4.2E-07
1143.00,1.2E-05,4.2E-07
1144.00,1.2E-05,4.4E-07
1145.00,1.2E-05,4.3E-07
1146.00,1.1E-05,3.9E-07
1147.00,1.1E-05,3.9E-07
1148.00,1.1E-05,3.8E-07
1149.00,1.1E-05,3.7E-07
1150.00,1.1E-05,3.8E-07
1151.00,1.1E-05,3.8E-07
1152.00,1.1E-05,3.7E-07
1153.00,1.1E-05,4.0E-07
1154.00,1.2E-05,4.0E-07
1155.00,1.2E-05,4.0E-07
1156.00,1.1E-05,4.0E-07
1157.00,1.2E-05,4.1E-07
1158.00,1.1E-05,3.9E-07
1159.00,1.1E-05,3.8E-07
1160.00,1.0E-05,3.3E-07
1161.00,1.0E-05,3.5E-07
1162.00,1.1E-05,3.7E-07
1163.00,1.1E-05,3.8E-07
1164.00,1.1E-05,3.6E-07
1165.00,1.1E-05,3.7E-07
1166.00,1.1E-05,3.8E-07
1167.00,1.1E-05,3.8E-07
1168.00,1.1E-05,3.8E-07
1169.00,1.1E-05,3.6E-07
1170.00,1.1E-05,3.6E-07
1171.00,1.0E-05,3.5E-07
1172.00,9.9E-06,3.2E-07
1173.00,1.0E-05,3.5E-07
1174.00,1.1E-05,3.5E-07
1175.00,1.1E-05,3.5E-07
1176.00,1.1E-05,3.7E-07
1177.00,1.1E-05,3.7E-07
1178.00,1.1E-05,3.8E-07
1179.00,1.1E-05,3.6E-07
1180.00,1.1E-05,3.8E-07
1181.00,1.2E-05,4.0E-07
1182.00,1.1E-05,3.9E-07
1183.00,1.1E-05,3.8E-07
1184.00,1.1E-05,3.8E-07
1185.00,1.1E-05,3.9E-07
1186.00,1.1E-05,3.8E-07
1187.00,1.1E-05,3.5E-07
1188.00,1.1E-05,3.6E-07
1189.00,1.1E-05,3.5E-07
1190.00,1.0E-05,3.3E-07
1191.00,1.1E-05,3.5E-07
1192.00,1.1E-05,3.5E-07
1193.00,1.1E-05,3.6E-07
1194.00,1.1E-05,3.6E-07
1195.00,1.1E-05,3.6E-07
1196.00,1.1E-05,3.6E-07
1197.00,1.0E-05,3.4E-07
1198.00,1.1E-05,3.6E-07
1199.00,1.1E-05,3.6E-07
1200.00,1.0E-05,3.3E-07
1201.00,9.9E-06,3.2E-07
1202.00,9.9E-06,3.2E-07
1203.00,1.0E-05,3.3E-07
1204.00,9.8E-06,3.1E-07
1205.00,1.0E-05,3.3E-07
1206.00,1.0E-05,3.4E-07
1207.00,1.0E-05,3.3E-07
1208.00,1.0E-05,3.3E-07
1209.00,9.4E-06,3.0E-07
1210.00,9.8E-06,3.1E-07
1211.00,8.6E-06,2.6E-07
1212.00,9.3E-06,2.9E-07
1213.00,9.7E-06,3.1E-07
1214.00,9.9E-06,3.2E-07
1215.00,9.7E-06,3.1E-07
1216.00,1.0E-05,3.3E-07
1217.00,1.0E-05,3.3E-07
1218.00,1.0E-05,3.2E-07
1219.00,9.6E-06,3.0E-07
1220.00,9.7E-06,3.1E-07
1221.00,1.0E-05,3.3E-07
1222.00,9.7E-06,3.1E-07
1223.00,9.4E-06,2.9E-07
1224.00,9.2E-06,2.9E-07
1225.00,9.5E-06,3.0E-07
1226.00,9.3E-06,2.9E-07
1227.00,9.7E-06,3.1E-07
1228.00,9.5E-06,3.0E-07
1229.00,9.9E-06,3.2E-07
1230.00,9.9E-06,3.2E-07
1231.00,9.5E-06,3.0E-07
1232.00,9.7E-06,3.1E-07
1233.00,9.6E-06,3.1E-07
1234.00,9.9E-06,3.2E-07
1235.00,9.9E-06,3.2E-07
1236.00,9.7E-06,3.1E-07
1237.00,9.2E-06,2.9E-07
1238.00,9.1E-06,2.8E-07
1239.00,9.3E-06,2.9E-07
1240.00,9.5E-06,3.0E-07
1241.00,9.6E-06,3.0E-07
1242.00,9.9E-06,3.2E-07
1243.00,9.5E-06,3.0E-07
1244.00,9.6E-06,3.1E-07
1245.00,9.5E-06,3.0E-07
1246.00,9.2E-06,2.9E-07
1247.00,9.2E-06,2.8E-07
1248.00,9.5E-06,3.0E-07
1249.00,9.4E-06,3.0E-07
1250.00,9.4E-06,2.9E-07
1251.00,9.5E-06,3.0E-07
1252.00,9.3E-06,2.9E-07
1253.00,8.7E-06,2.6E-07
1254.00,8.9E-06,2.7E-07
1255.00,8.9E-06,2.7E-07
1256.00,9.2E-06,2.9E-07
1257.00,9.0E-06,2.8E-07
1258.00,8.8E-06,2.7E-07
1259.00,8.5E-06,2.6E-07
1260.00,8.3E-06,2.4E-07
1261.00,8.1E-06,2.3E-07
1262.00,8.2E-06,2.4E-07
1263.00,8.7E-06,2.6E-07
1264.00,8.8E-06,2.7E-07
1265.00,8.9E-06,2.7E-07
1266.00,9.0E-06,2.8E-07
1267.00,8.8E-06,2.7E-07
1268.00,9.1E-06,2.8E-07
1269.00,9.0E-06,2.8E-07
1270.00,9.0E-06,2.8E-07
1271.00,9.1E-06,2.8E-07
1272.00,9.1E-06,2.8E-07
1273.00,9.1E-06,2.8E-07
1274.00,8.6E-06,2.6E-07
1275.00,8.7E-06,2.6E-07
1276.00,8.7E-06,2.6E-07
1277.00,8.7E-06,2.6E-07
1278.00,8.7E-06,2.6E-07
1279.00,8.5E-06,2.5E-07
1280.00,8.2E-06,2.4E-07
1281.00,8.4E-06,2.5E-07
1282.00,8.5E-06,2.5E-07
1283.00,8.5E-06,2.6E-07
1284.00,8.0E-06,2.3E-07
1285.00,8.2E-06,2.4E-07
1286.00,8.0E-06,2.3E-07
1287.00,8.2E-06,2.4E-07
1288.00,8.5E-06,2.6E-07
1289.00,8.8E-06,2.7E-07
1290.00,8.5E-06,2.6E-07
1291.00,8.4E-06,2.5E-07
1292.00,8.2E-06,2.4E-07
1293.00,8.1E-06,2.4E-07
1294.00,8.4E-06,2.5E-07
1295.00,8.5E-06,2.5E-07
1296.00,8.3E-06,2.5E-07
1297.00,8.4E-06,2.5E-07
1298.00,8.1E-06,2.4E-07
1299.00,8.0E-06,2.3E-07
1300.00,8.0E-06,2.3E-07
1301.00,7.4E-06,2.1E-07
1302.00,8.0E-06,2.3E-07
1303.00,7.3E-06,2.0E-07
1304.00,7.4E-06,2.0E-07
1305.00,7.6E-06,2.2E-07
1306.00,8.1E-06,2.3E-07
1307.00,8.0E-06,2.3E-07
1308.00,8.1E-06,2.4E-07
1309.00,8.4E-06,2.5E-07
1310.00,7.9E-06,2.3E-07
1311.00,8.0E-06,2.3E-07
1312.00,7.8E-06,2.2E-07
1313.00,7.9E-06,2.3E-07
1314.00,8.1E-06,2.3E-07
1315.00,8.0E-06,2.3E-07
1316.00,8.1E-06,2.4E-07
1317.00,7.8E-06,2.2E-07
1318.00,7.7E-06,2.2E-07
1319.00,7.5E-06,2.1E-07
1320.00,7.9E-06,2.3E-07
1321.00,8.0E-06,2.3E-07
1322.00,8.2E-06,2.4E-07
1323.00,7.4E-06,2.1E-07
1324.00,7.8E-06,2.2E-07
1325.00,8.3E-06,2.5E-07
1326.00,8.3E-06,2.5E-07
1327.00,8.2E-06,2.4E-07
1328.00,7.8E-06,2.2E-07
1329.00,7.8E-06,2.2E-07
1330.00,7.9E-06,2.3E-07
1331.00,7.1E-06,1.9E-07
1332.00,7.4E-06,2.1E-07
1333.00,7.4E-06,2.1E-07
1334.00,7.3E-06,2.0E-07
1335.00,7.1E-06,1.9E-07
1336.00,7.0E-06,1.9E-07
1337.00,6.9E-06,1.9E-07
1338.00,7.1E-06,1.9E-07
1339.00,7.4E-06,2.1E-07
1340.00,7.4E-06,2.1E-07
1341.00,7.7E-06,2.2E-07
1342.00,7.6E-06,2.1E-07
1343.00,7.7E-06,2.2E-07
1344.00,7.3E-06,2.0E-07
1345.00,7.7E-06,2.2E-07
1346.00,7.7E-06,2.2E-07
1347.00,7.7E-06,2.2E-07
1348.00,7.8E-06,2.3E-07
1349.00,8.3E-06,2.4E-07
1350.00,8.2E-06,2.4E-07
1351.00,8.1E-06,2.4E-07
1352.00,8.1E-06,2.4E-07
1353.00,8.0E-06,2.3E-07
1354.00,8.0E-06,2.3E-07
1355.00,7.8E-06,2.3E-07
1356.00,8.0E-06,2.3E-07
1357.00,8.0E-06,2.3E-07
1358.00,7.6E-06,2.2E-07
1359.00,8.0E-06,2.3E-07
1360.00,8.1E-06,2.3E-07
1361.00,7.8E-06,2.2E-07
1362.00,7.9E-06,2.3E-07
1363.00,7.7E-06,2.2E-07
1364.00,7.7E-06,2.2E-07
1365.00,8.0E-06,2.3E-07
1366.00,7.6E-06,2.1E-07
1367.00,7.4E-06,2.0E-07
1368.00,7.4E-06,2.1E-07
1369.00,7.4E-06,2.1E-07
1370.00,7.4E-06,2.1E-07
1371.00,7.2E-06,2.0E-07
1372.00,7.4E-06,2.1E-07
1373.00,7.2E-06,2.0E-07
1374.00,7.5E-06,2.1E-07
1375.00,7.7E-06,2.2E-07
1376.00,7.9E-06,2.3E-07
1377.00,7.3E-06,2.0E-07
1378.00,7.2E-06,2.0E-07
1379.00,6.7E-06,1.8E-07
1380.00,6.5E-06,1.7E-07
1381.00,6.5E-06,1.7E-07
1382.00,6.7E-06,1.8E-07
1383.00,6.6E-06,1.7E-07
1384.00,6.8E-06,1.8E-07
1385.00,6.5E-06,1.7E-07
1386.00,6.1E-06,1.5E-07
1387.00,6.3E-06,1.6E-07
1388.00,6.4E-06,1.7E-07
1389.00,6.3E-06,1.6E-07
1390.00,6.6E-06,1.7E-07
1391.00,6.7E-06,1.8E-07
1392.00,6.9E-06,1.8E-07
1393.00,7.0E-06,1.9E-07
1394.00,6.7E-06,1.8E-07
1395.00,6.7E-06,1.8E-07
1396.00,6.7E-06,1.8E-07
1397.00,6.7E-06,1.8E-07
1398.00,6.8E-06,1.8E-07
1399.00,6.6E-06,1.7E-07
1400.00,6.6E-06,1.7E-07
1401.00,6.5E-06,1.7E-07
1402.00,6.7E-06,1.8E-07
1403.00,6.9E-06,1.8E-07
1404.00,6.8E-06,1.8E-07
1405.00,6.7E-06,1.8E-07
1406.00,6.8E-06,1.8E-07
1407.00,6.8E-06,1.8E-07
1408.00,6.8E-06,1.8E-07
1409.00,6.7E-06,1.8E-07
1410.00,6.1E-06,1.6E-07
1411.00,6.5E-06,1.7E-07
1412.00,6.9E-06,1.8E-07
1413.00,6.7E-06,1.8E-07
1414.00,6.5E-06,1.7E-07
1415.00,6.6E-06,1.7E-07
1416.00,6.7E-06,1.8E-07
1417.00,6.8E-06,1.8E-07
1418.00,6.5E-06,1.7E-07
1419.00,6.7E-06,1.8E-07
1420.00,6.6E-06,1.7E-07
1421.00,6.4E-06,1.7E-07
1422.00,6.4E-06,1.7E-07
1423.00,6.4E-06,1.7E-07
1424.00,6.3E-06,1.6E-07
1425.00,6.1E-06,1.5E-07
1426.00,6.1E-06,1.6E-07
1427.00,6.2E-06,1.6E-07
1428.00,6.5E-06,1.7E-07
1429.00,6.7E-06,1.8E-07
1430.00,6.5E-06,1.7E-07
1431.00,6.1E-06,1.5E-07
1432.00,5.9E-06,1.5E-07
1433.00,5.9E-06,1.5E-07
1434.00,6.0E-06,1.5E-07
1435.00,6.1E-06,1.5E-07
1436.00,6.0E-06,1.5E-07
1437.00,6.1E-06,1.5E-07
1438.00,5.3E-06,1.3E-07
1439.00,5.5E-06,1.3E-07
1440.00,5.4E-06,1.3E-07
1441.00,5.6E-06,1.4E-07
1442.00,5.5E-06,1.3E-07
1443.00,5.3E-06,1.2E-07
1444.00,5.3E-06,1.3E-07
1445.00,5.6E-06,1.4E-07
1446.00,5.7E-06,1.4E-07
1447.00,5.6E-06,1.4E-07
1448.00,5.8E-06,1.4E-07
1449.00,5.8E-06,1.4E-07
1450.00,5.7E-06,1.4E-07
1451.00,5.5E-06,1.3E-07
1452.00,5.6E-06,1.4E-07
1453.00,5.3E-06,1.3E-07
1454.00,5.4E-06,1.3E-07
1455.00,5.5E-06,1.3E-07
1456.00,5.5E-06,1.3E-07
1457.00,5.5E-06,1.3E-07
1458.00,5.7E-06,1.4E-07
1459.00,5.5E-06,1.3E-07
1460.00,5.6E-06,1.4E-07
1461.00,5.7E-06,1.4E-07
1462.00,5.6E-06,1.4E-07
1463.00,5.6E-06,1.3E-07
1464.00,5.6E-06,1.4E-07
1465.00,5.3E-06,1.3E-07
1466.00,5.5E-06,1.3E-07
1467.00,5.2E-06,1.2E-07
1468.00,5.0E-06,1.2E-07
1469.00,4.6E-06,1.0E-07
1470.00,4.8E-06,1.1E-07
1471.00,5.0E-06,1.1E-07
1472.00,4.8E-06,1.1E-07
1473.00,4.9E-06,1.1E-07
1474.00,4.4E-06,9.5E-08
1475.00,4.5E-06,9.9E-08
1476.00,4.8E-06,1.1E-07
1477.00,5.0E-06,1.1E-07
1478.00,4.8E-06,1.1E-07
1479.00,4.7E-06,1.1E-07
1480.00,4.9E-06,1.1E-07
1481.00,4.7E-06,1.0E-07
1482.00,4.8E-06,1.1E-07
1483.00,4.9E-06,1.1E-07
1484.00,4.9E-06,1.1E-07
1485.00,4.7E-06,1.1E-07
1486.00,4.7E-06,1.0E-07
1487.00,4.8E-06,1.1E-07
1488.00,4.8E-06,1.1E-07
1489.00,4.7E-06,1.0E-07
1490.00,4.6E-06,1.0E-07
1491.00,4.8E-06,1.1E-07
1492.00,4.7E-06,1.1E-07
1493.00,4.7E-06,1.0E-07
1494.00,4.8E-06,1.1E-07
1495.00,4.6E-06,1.0E-07
1496.00,4.2E-06,8.7E-08
1497.00,4.2E-06,8.7E-08
1498.00,3.8E-06,7.5E-08
1499.00,3.9E-06,7.9E-08
1500.00,4.1E-06,8.4E-08
1501.00,4.1E-06,8.4E-08
1502.00,4.2E-06,9.0E-08
1503.00,4.5E-06,9.7E-08
1504.00,4.4E-06,9.3E-08
1505.00,4.3E-06,9.0E-08
1506.00,4.1E-06,8.5E-08
1507.00,4.1E-06,8.6E-08
1508.00,4.2E-06,8.7E-08
1509.00,4.3E-06,9.1E-08
1510.00,4.1E-06,8.6E-08
1511.00,3.9E-06,7.8E-08
1512.00,3.8E-06,7.6E-08
1513.00,3.6E-06,7.1E-08
1514.00,3.9E-06,7.9E-08
1515.00,4.0E-06,8.2E-08
1516.00,4.0E-06,8.3E-08
1517.00,4.1E-06,8.6E-08
1518.00,4.2E-06,8.9E-08
1519.00,4.0E-06,8.3E-08
1520.00,4.0E-06,8.3E-08
1521.00,3.5E-06,6.7E-08
1522.00,3.4E-06,6.3E-08
1523.00,3.4E-06,6.5E-08
1524.00,3.3E-06,6.2E-08
1525.00,3.5E-06,6.7E-08
1526.00,3.6E-06,7.1E-08
1527.00,3.6E-06,7.1E-08
1528.00,3.9E-06,8.0E-08
1529.00,3.7E-06,7.1E-08
1530.00,3.6E-06,7.1E-08
1531.00,3.3E-06,6.2E-08
1532.00,3.5E-06,6.6E-08
1533.00,3.3E-06,6.2E-08
1534.00,3.4E-06,6.5E-08
1535.00,3.2E-06,5.8E-08
1536.00,3.1E-06,5.5E-08
1537.00,2.9E-06,5.1E-08
1538.00,3.0E-06,5.4E-08
1539.00,3.0E-06,5.4E-08
1540.00,3.1E-06,5.6E-08
1541.00,3.2E-06,5.8E-08
1542.00,3.2E-06,5.8E-08
1543.00,3.1E-06,5.6E-08
1544.00,3.0E-06,5.4E-08
1545.00,3.2E-06,5.9E-08
1546.00,3.0E-06,5.4E-08
1547.00,3.0E-06,5.2E-08
1548.00,3.1E-06,5.5E-08
1549.00,2.9E-06,5.0E-08
1550.00,3.0E-06,5.4E-08
1551.00,2.9E-06,5.0E-08
1552.00,2.8E-06,4.9E-08
1553.00,2.7E-06,4.6E-08
1554.00,2.4E-06,3.9E-08
1555.00,2.4E-06,3.9E-08
1556.00,2.5E-06,4.1E-08
1557.00,2.6E-06,4.2E-08
1558.00,2.6E-06,4.4E-08
1559.00,2.4E-06,3.8E-08
1560.00,2.4E-06,3.8E-08
1561.00,2.2E-06,3.4E-08
1562.00,2.3E-06,3.5E-08
1563.00,2.1E-06,3.2E-08
1564.00,2.0E-06,2.9E-08
1565.00,2.2E-06,3.2E-08
1566.00,2.0E-06,2.8E-08
1567.00,2.0E-06,3.0E-08
1568.00,2.0E-06,2.9E-08
1569.00,1.9E-06,2.7E-08
1570.00,1.8E-06,2.5E-08
1571.00,1.8E-06,2.5E-08
1572.00,1.9E-06,2.6E-08
1573.00,1.7E-06,2.2E-08
1574.00,1.7E-06,2.2E-08
1575.00,1.6E-06,2.0E-08
1576.00,1.6E-06,2.1E-08
1577.00,1.7E-06,2.3E-08
1578.00,1.8E-06,2.4E-08
1579.00,1.8E-06,2.5E-08
1580.00,1.5E-06,1.8E-08
1581.00,1.3E-06,1.5E-08
1582.00,1.0E-06,1.1E-08
1583.00,1.0E-06,1.1E-08
1584.00,9.1E-07,8.9E-09
1585.00,1.1E-06,1.2E-08
1586.00,1.2E-06,1.4E-08
1587.00,1.1E-06,1.2E-08
1588.00,8.2E-07,7.6E-09
1589.00,1.0E-06,1.1E-08
1590.00,1.0E-06,1.1E-08
1591.00,8.4E-07,7.8E-09
1592.00,7.1E-07,6.1E-09
1593.00,8.4E-07,7.9E-09
1594.00,8.6E-07,8.1E-09
1595.00,1.0E-06,1.0E-08
1596.00,1.2E-06,1.3E-08
1597.00,1.3E-06,1.5E-08
1598.00,1.5E-06,1.8E-08
1599.00,2.0E-06,2.8E-08
1600.00,2.3E-06,3.5E-08
1601.00,2.8E-06,4.8E-08
1602.00,2.9E-06,5.0E-08
1603.00,2.9E-06,5.2E-08
1604.00,3.0E-06,5.2E-08
1605.00,2.7E-06,4.6E-08
1606.00,2.8E-06,4.9E-08
1607.00,3.0E-06,5.2E-08
1608.00,2.8E-06,4.9E-08
1609.00,3.1E-06,5.6E-08
1610.00,3.1E-06,5.6E-08
1611.00,3.0E-06,5.4E-08
1612.00,2.9E-06,5.0E-08
1613.00,3.1E-06,5.5E-08
1614.00,2.8E-06,4.9E-08
1615.00,2.5E-06,4.1E-08
1616.00,2.8E-06,4.7E-08
1617.00,2.9E-06,4.9E-08
1618.00,2.6E-06,4.4E-08
1619.00,3.0E-06,5.2E-08
1620.00,2.8E-06,4.7E-08
1621.00,2.9E-06,5.1E-08
1622.00,2.7E-06,4.6E-08
1623.00,2.6E-06,4.3E-08
1624.00,2.6E-06,4.4E-08
1625.00,2.4E-06,3.9E-08
1626.00,2.6E-06,4.2E-08
1627.00,2.4E-06,3.9E-08
1628.00,2.6E-06,4.4E-08
1629.00,2.6E-06,4.3E-08
1630.00,2.5E-06,4.0E-08
1631.00,2.7E-06,4.6E-08
1632.00,2.7E-06,4.6E-08
1633.00,2.9E-06,5.0E-08
1634.00,2.7E-06,4.5E-08
1635.00,2.4E-06,3.7E-08
1636.00,2.3E-06,3.5E-08
1637.00,2.3E-06,3.5E-08
1638.00,2.2E-06,3.4E-08
1639.00,2.2E-06,3.4E-08
1640.00,2.4E-06,3.7E-08
1641.00,2.1E-06,3.1E-08
1642.00,2.0E-06,3.0E-08
1643.00,2.0E-06,2.9E-08
1644.00,1.9E-06,2.8E-08
1645.00,2.0E-06,2.9E-08
1646.00,1.9E-06,2.7E-08
1647.00,1.8E-06,2.5E-08
1648.00,1.6E-06,2.0E-08
1649.00,1.6E-06,2.1E-08
1650.00,1.6E-06,2.1E-08
1651.00,1.8E-06,2.5E-08
1652.00,2.0E-06,2.9E-08
1653.00,2.3E-06,3.6E-08
1654.00,2.3E-06,3.5E-08
1655.00,2.5E-06,4.0E-08
1656.00,2.6E-06,4.4E-08
1657.00,2.6E-06,4.2E-08
1658.00,2.5E-06,4.0E-08
1659.00,2.7E-06,4.5E-08
1660.00,2.5E-06,4.1E-08
1661.00,2.4E-06,3.9E-08
1662.00,3.0E-06,5.3E-08
1663.00,2.8E-06,4.9E-08
1664.00,2.8E-06,4.7E-08
1665.00,2.8E-06,4.7E-08
1666.00,2.8E-06,4.7E-08
1667.00,2.5E-06,4.1E-08
1668.00,1.9E-06,2.6E-08
1669.00,2.0E-06,2.9E-08
1670.00,1.8E-06,2.5E-08
1671.00,2.3E-06,3.5E-08
1672.00,2.4E-06,3.9E-08
1673.00,2.4E-06,3.8E-08
1674.00,2.4E-06,3.7E-08
1675.00,2.4E-06,3.9E-08
1676.00,2.8E-06,4.7E-08
1677.00,2.3E-06,3.6E-08
1678.00,2.1E-06,3.1E-08
1679.00,2.0E-06,2.9E-08
1680.00,1.7E-06,2.3E-08
1681.00,1.7E-06,2.4E-08
1682.00,1.6E-06,2.2E-08
1683.00,1.6E-06,2.1E-08
1684.00,1.7E-06,2.2E-08
1685.00,1.4E-06,1.7E-08
1686.00,1.5E-06,1.9E-08
1687.00,1.6E-06,2.2E-08
1688.00,1.9E-06,2.7E-08
1689.00,1.9E-06,2.6E-08
1690.00,2.1E-06,3.1E-08
1691.00,2.0E-06,2.9E-08
1692.00,1.7E-06,2.3E-08
1693.00,1.4E-06,1.7E-08
1694.00,1.6E-06,2.0E-08
1695.00,1.4E-06,1.8E-08
1696.00,1.3E-06,1.5E-08
1697.00,1.1E-06,1.3E-08
1698.00,9.6E-07,9.6E-09
1699.00,9.0E-07,8.7E-09
1700.00,1.2E-06,1.3E-08
1701.00,9.9E-07,1.0E-08
1702.00,1.2E-06,1.4E-08
1703.00,1.4E-06,1.7E-08
1704.00,1.8E-06,2.4E-08
1705.00,2.4E-06,3.8E-08
1706.00,2.8E-06,4.8E-08
1707.00,3.4E-06,6.4E-08
1708.00,3.5E-06,6.8E-08
1709.00,3.5E-06,6.6E-08
1710.00,3.2E-06,5.9E-08
1711.00,3.4E-06,6.3E-08
1712.00,2.9E-06,5.0E-08
1713.00,2.7E-06,4.5E-08
1714.00,2.8E-06,4.7E-08
1715.00,2.6E-06,4.4E-08
1716.00,3.1E-06,5.6E-08
1717.00,3.3E-06,6.1E-08
1718.00,3.2E-06,5.9E-08
1719.00,3.3E-06,6.0E-08
1720.00,3.4E-06,6.3E-08
1721.00,3.2E-06,5.8E-08
1722.00,3.4E-06,6.5E-08
1723.00,3.5E-06,6.8E-08
1724.00,3.4E-06,6.4E-08
1725.00,3.2E-06,5.9E-08
1726.00,2.8E-06,4.8E-08
1727.00,2.9E-06,4.9E-08
1728.00,2.8E-06,4.9E-08
1729.00,2.8E-06,4.7E-08
1730.00,2.9E-06,5.1E-08
1731.00,2.9E-06,4.9E-08
1732.00,2.8E-06,4.7E-08
1733.00,3.0E-06,5.2E-08
1734.00,2.9E-06,5.1E-08
1735.00,2.9E-06,5.0E-08
1736.00,2.6E-06,4.3E-08
1737.00,2.7E-06,4.5E-08
1738.00,2.8E-06,4.9E-08
1739.00,2.9E-06,5.0E-08
1740.00,2.8E-06,4.9E-08
1741.00,2.9E-06,5.0E-08
1742.00,3.2E-06,5.8E-08
1743.00,3.0E-06,5.3E-08
1744.00,3.1E-06,5.7E-08
1745.00,3.2E-06,5.9E-08
1746.00,3.3E-06,6.2E-08
1747.00,3.0E-06,5.3E-08
1748.00,3.0E-06,5.4E-08
1749.00,3.0E-06,5.4E-08
1750.00,2.9E-06,4.9E-08
1751.00,2.7E-06,4.6E-08
1752.00,2.8E-06,4.9E-08
1753.00,2.9E-06,5.1E-08
1754.00,3.3E-06,6.0E-08
1755.00,3.3E-06,6.2E-08
1756.00,4.0E-06,8.1E-08
1757.00,4.0E-06,8.3E-08
1758.00,4.0E-06,8.1E-08
1759.00,4.2E-06,8.7E-08
1760.00,3.9E-06,7.9E-08
1761.00,3.7E-06,7.3E-08
1762.00,3.9E-06,7.9E-08
1763.00,4.0E-06,8.2E-08
1764.00,3.7E-06,7.3E-08
1765.00,4.0E-06,8.3E-08
1766.00,4.9E-06,1.1E-07
1767.00,4.8E-06,1.1E-07
1768.00,4.6E-06,1.0E-07
1769.00,4.8E-06,1.1E-07
1770.00,4.5E-06,9.8E-08
1771.00,4.3E-06,9.0E-08
1772.00,3.9E-06,7.9E-08
1773.00,4.4E-06,9.5E-08
1774.00,4.0E-06,8.1E-08
1775.00,4.2E-06,8.9E-08
1776.00,4.2E-06,8.8E-08
1777.00,4.5E-06,9.8E-08
1778.00,4.5E-06,9.8E-08
1779.00,4.7E-06,1.0E-07
1780.00,4.8E-06,1.1E-07
1781.00,4.7E-06,1.1E-07
1782.00,4.6E-06,1.0E-07
1783.00,4.7E-06,1.1E-07
1784.00,4.4E-06,9.6E-08
1785.00,4.7E-06,1.1E-07
1786.00,4.7E-06,1.0E-07
1787.00,4.9E-06,1.1E-07
1788.00,5.0E-06,1.1E-07
1789.00,5.3E-06,1.2E-07
1790.00,5.1E-06,1.2E-07
1791.00,4.7E-06,1.0E-07
1792.00,4.7E-06,1.1E-07
1793.00,5.3E-06,1.2E-07
1794.00,5.2E-06,1.2E-07
1795.00,5.3E-06,1.2E-07
1796.00,5.0E-06,1.1E-07
1797.00,4.9E-06,1.1E-07
1798.00,4.8E-06,1.1E-07
1799.00,4.7E-06,1.1E-07
1800.00,4.7E-06,1.0E-07
1801.00,4.9E-06,1.1E-07
1802.00,4.3E-06,9.2E-08
1803.00,4.8E-06,1.1E-07
1804.00,5.0E-06,1.1E-07
1805.00,5.1E-06,1.2E-07
1806.00,5.3E-06,1.3E-07
1807.00,5.3E-06,1.3E-07
1808.00,5.6E-06,1.3E-07
1809.00,5.3E-06,1.3E-07
1810.00,5.2E-06,1.2E-07
1811.00,5.5E-06,1.3E-07
1812.00,5.4E-06,1.3E-07
1813.00,5.3E-06,1.2E-07
1814.00,5.8E-06,1.4E-07
1815.00,5.7E-06,1.4E-07
1816.00,5.7E-06,1.4E-07
1817.00,5.7E-06,1.4E-07
1818.00,5.7E-06,1.4E-07
1819.00,6.3E-06,1.6E-07
1820.00,6.4E-06,1.7E-07
1821.00,6.3E-06,1.6E-07
1822.00,6.4E-06,1.7E-07
1823.00,6.0E-06,1.5E-07
1824.00,6.3E-06,1.6E-07
1825.00,6.3E-06,1.6E-07
1826.00,6.0E-06,1.5E-07
1827.00,6.1E-06,1.5E-07
1828.00,5.5E-06,1.3E-07
1829.00,5.4E-06,1.3E-07
1830.00,5.2E-06,1.2E-07
1831.00,5.5E-06,1.3E-07
1832.00,5.5E-06,1.3E-07
1833.00,5.5E-06,1.3E-07
1834.00,5.7E-06,1.4E-07
1835.00,5.8E-06,1.4E-07
1836.00,6.0E-06,1.5E-07
1837.00,6.3E-06,1.6E-07
1838.00,6.1E-06,1.6E-07
1839.00,5.7E-06,1.4E-07
1840.00,5.8E-06,1.4E-07
1841.00,5.7E-06,1.4E-07
1842.00,5.1E-06,1.2E-07
1843.00,5.4E-06,1.3E-07
1844.00,5.5E-06,1.3E-07
1845.00,5.6E-06,1.4E-07
1846.00,6.0E-06,1.5E-07
1847.00,5.8E-06,1.4E-07
1848.00,5.2E-06,1.2E-07
1849.00,5.4E-06,1.3E-07
1850.00,5.3E-06,1.3E-07
1851.00,5.4E-06,1.3E-07
1852.00,5.5E-06,1.3E-07
1853.00,5.3E-06,1.3E-07
1854.00,5.4E-06,1.3E-07
1855.00,5.4E-06,1.3E-07
1856.00,5.4E-06,1.3E-07
1857.00,5.6E-06,1.4E-07
1858.00,5.7E-06,1.4E-07
1859.00,5.4E-06,1.3E-07
1860.00,5.1E-06,1.2E-07
1861.00,5.5E-06,1.3E-07
1862.00,5.7E-06,1.4E-07
1863.00,5.4E-06,1.3E-07
1864.00,5.1E-06,1.2E-07
1865.00,5.0E-06,1.1E-07
1866.00,5.0E-06,1.1E-07
1867.00,5.3E-06,1.2E-07
1868.00,5.4E-06,1.3E-07
1869.00,5.8E-06,1.4E-07
1870.00,5.6E-06,1.4E-07
1871.00,5.5E-06,1.3E-07
1872.00,5.3E-06,1.2E-07
1873.00,5.4E-06,1.3E-07
1874.00,5.3E-06,1.3E-07
1875.00,5.6E-06,1.4E-07
1876.00,5.5E-06,1.3E-07
1877.00,5.2E-06,1.2E-07
1878.00,5.5E-06,1.3E-07
1879.00,5.5E-06,1.3E-07
1880.00,5.6E-06,1.4E-07
1881.00,5.7E-06,1.4E-07
1882.00,5.8E-06,1.4E-07
1883.00,5.4E-06,1.3E-07
1884.00,5.5E-06,1.3E-07
1885.00,5.1E-06,1.2E-07
1886.00,5.4E-06,1.3E-07
1887.00,5.6E-06,1.4E-07
1888.00,5.7E-06,1.4E-07
1889.00,5.8E-06,1.4E-07
1890.00,5.7E-06,1.4E-07
1891.00,5.5E-06,1.3E-07
1892.00,5.3E-06,1.2E-07
1893.00,5.5E-06,1.3E-07
1894.00,5.4E-06,1.3E-07
1895.00,5.5E-06,1.3E-07
1896.00,5.4E-06,1.3E-07
1897.00,5.6E-06,1.3E-07
1898.00,5.5E-06,1.3E-07
1899.00,5.9E-06,1.5E-07
1900.00,6.0E-06,1.5E-07
1901.00,6.0E-06,1.5E-07
1902.00,6.0E-06,1.5E-07
1903.00,5.7E-06,1.4E-07
1904.00,5.3E-06,1.3E-07
1905.00,5.3E-06,1.2E-07
1906.00,5.6E-06,1.3E-07
1907.00,5.9E-06,1.5E-07
1908.00,5.7E-06,1.4E-07
1909.00,4.9E-06,1.1E-07
1910.00,5.3E-06,1.2E-07
1911.00,5.4E-06,1.3E-07
1912.00,5.5E-06,1.3E-07
1913.00,5.4E-06,1.3E-07
1914.00,5.5E-06,1.3E-07
1915.00,5.3E-06,1.3E-07
1916.00,5.2E-06,1.2E-07
1917.00,5.2E-06,1.2E-07
1918.00,5.6E-06,1.4E-07
1919.00,5.7E-06,1.4E-07
1920.00,5.7E-06,1.4E-07
1921.00,5.9E-06,1.5E-07
1922.00,5.1E-06,1.2E-07
1923.00,5.2E-06,1.2E-07
1924.00,5.4E-06,1.3E-07
1925.00,5.4E-06,1.3E-07
1926.00,5.1E-06,1.2E-07
1927.00,5.2E-06,1.2E-07
1928.00,5.2E-06,1.2E-07
1929.00,5.4E-06,1.3E-07
1930.00,5.6E-06,1.4E-07
1931.00,5.7E-06,1.4E-07
1932.00,5.5E-06,1.3E-07
1933.00,5.3E-06,1.3E-07
1934.00,5.3E-06,1.3E-07
1935.00,5.0E-06,1.1E-07
1936.00,5.3E-06,1.2E-07
1937.00,5.3E-06,1.2E-07
1938.00,5.1E-06,1.2E-07
1939.00,5.4E-06,1.3E-07
1940.00,5.4E-06,1.3E-07
1941.00,4.9E-06,1.1E-07
1942.00,4.6E-06,1.0E-07
1943.00,5.3E-06,1.3E-07
1944.00,5.4E-06,1.3E-07
1945.00,5.2E-06,1.2E-07
1946.00,5.1E-06,1.2E-07
1947.00,5.2E-06,1.2E-07
1948.00,4.8E-06,1.1E-07
1949.00,4.9E-06,1.1E-07
1950.00,5.0E-06,1.1E-07
1951.00,4.8E-06,1.1E-07
1952.00,4.8E-06,1.1E-07
1953.00,4.6E-06,1.0E-07
1954.00,4.5E-06,9.9E-08
1955.00,4.2E-06,8.9E-08
1956.00,4.5E-06,9.8E-08
1957.00,4.6E-06,1.0E-07
1958.00,4.4E-06,9.5E-08
1959.00,4.3E-06,9.2E-08
1960.00,4.4E-06,9.5E-08
1961.00,4.2E-06,8.7E-08
1962.00,4.2E-06,8.7E-08
1963.00,4.2E-06,8.8E-08
1964.00,4.3E-06,9.0E-08
1965.00,4.4E-06,9.4E-08
1966.00,4.0E-06,8.3E-08
1967.00,4.1E-06,8.4E-08
1968.00,4.1E-06,8.4E-08
1969.00,3.9E-06,7.8E-08
1970.00,3.8E-06,7.7E-08
1971.00,4.1E-06,8.4E-08
1972.00,4.3E-06,9.0E-08
1973.00,4.1E-06,8.7E-08
1974.00,4.1E-06,8.6E-08
1975.00,4.2E-06,8.7E-08
1976.00,4.5E-06,9.8E-08
1977.00,4.4E-06,9.4E-08
1978.00,4.1E-06,8.6E-08
1979.00,4.3E-06,9.0E-08
1980.00,4.1E-06,8.7E-08
1981.00,3.8E-06,7.7E-08
1982.00,3.6E-06,7.0E-08
1983.00,3.9E-06,7.8E-08
1984.00,3.8E-06,7.7E-08
1985.00,3.7E-06,7.4E-08
1986.00,3.8E-06,7.5E-08
1987.00,4.3E-06,9.1E-08
1988.00,4.3E-06,9.2E-08
1989.00,4.4E-06,9.5E-08
1990.00,4.3E-06,9.3E-08
1991.00,4.5E-06,9.8E-08
1992.00,4.5E-06,9.8E-08
1993.00,4.3E-06,9.1E-08
1994.00,4.1E-06,8.6E-08
1995.00,3.8E-06,7.5E-08
1996.00,4.1E-06,8.5E-08
1997.00,4.4E-06,9.4E-08
1998.00,3.8E-06,7.5E-08
1999.00,3.9E-06,7.9E-08
2000.00,4.1E-06,8.6E-08
2001.00,4.2E-06,8.9E-08
2002.00,4.2E-06,8.7E-08
2003.00,4.2E-06,8.7E-08
2004.00,4.1E-06,8.5E-08
2005.00,4.0E-06,8.1E-08
2006.00,3.8E-06,7.6E-08
2007.00,3.9E-06,7.8E-08
2008.00,3.6E-06,6.9E-08
2009.00,3.6E-06,7.0E-08
2010.00,3.6E-06,7.1E-08
2011.00,3.6E-06,7.1E-08
2012.00,3.8E-06,7.5E-08
2013.00,3.8E-06,7.5E-08
2014.00,3.7E-06,7.3E-08
2015.00,3.8E-06,7.6E-08
2016.00,3.6E-06,7.1E-08
2017.00,3.6E-06,6.9E-08
2018.00,3.7E-06,7.3E-08
2019.00,3.4E-06,6.4E-08
2020.00,3.6E-06,6.9E-08
2021.00,3.7E-06,7.3E-08
2022.00,3.7E-06,7.2E-08
2023.00,3.9E-06,7.7E-08
2024.00,3.8E-06,7.5E-08
2025.00,3.9E-06,8.0E-08
2026.00,3.9E-06,7.8E-08
2027.00,3.2E-06,5.9E-08
2028.00,3.3E-06,6.0E-08
2029.00,3.5E-06,6.7E-08
2030.00,3.3E-06,6.3E-08
2031.00,3.5E-06,6.6E-08
2032.00,3.7E-06,7.4E-08
2033.00,3.9E-06,7.8E-08
2034.00,3.8E-06,7.7E-08
2035.00,3.8E-06,7.7E-08
2036.00,3.9E-06,8.0E-08
2037.00,3.7E-06,7.4E-08
2038.00,3.8E-06,7.5E-08
2039.00,4.0E-06,8.2E-08
2040.00,4.2E-06,8.9E-08
2041.00,3.8E-06,7.6E-08
2042.00,3.8E-06,7.5E-08
2043.00,3.6E-06,6.9E-08
2044.00,3.3E-06,6.1E-08
2045.00,3.1E-06,5.6E-08
2046.00,3.2E-06,5.9E-08
2047.00,3.1E-06,5.5E-08
2048.00,2.9E-06,5.2E-08
2049.00,3.3E-06,6.1E-08
2050.00,3.4E-06,6.3E-08
2051.00,3.2E-06,6.0E-08
2052.00,3.2E-06,6.0E-08
2053.00,3.2E-06,5.8E-08
2054.00,3.0E-06,5.3E-08
2055.00,3.0E-06,5.3E-08
2056.00,3.1E-06,5.6E-08
2057.00,3.2E-06,5.9E-08
2058.00,3.2E-06,6.0E-08
2059.00,3.1E-06,5.7E-08
2060.00,2.9E-06,5.0E-08
2061.00,2.9E-06,4.9E-08
2062.00,3.2E-06,5.8E-08
2063.00,3.6E-06,6.9E-08
2064.00,3.6E-06,7.1E-08
2065.00,3.8E-06,7.6E-08
2066.00,3.6E-06,7.1E-08
2067.00,3.8E-06,7.5E-08
2068.00,3.4E-06,6.3E-08
2069.00,3.4E-06,6.4E-08
2070.00,3.4E-06,6.4E-08
2071.00,3.2E-06,5.9E-08
2072.00,3.3E-06,6.0E-08
2073.00,3.2E-06,6.0E-08
2074.00,3.3E-06,6.1E-08
2075.00,3.2E-06,6.0E-08
2076.00,3.4E-06,6.4E-08
2077.00,3.4E-06,6.4E-08
2078.00,2.9E-06,5.1E-08
2079.00,3.1E-06,5.5E-08
2080.00,2.4E-06,3.8E-08
2081.00,2.6E-06,4.2E-08
2082.00,2.8E-06,4.8E-08
2083.00,3.0E-06,5.4E-08
2084.00,2.8E-06,4.9E-08
2085.00,2.9E-06,5.0E-08
2086.00,3.1E-06,5.5E-08
2087.00,3.1E-06,5.7E-08
2088.00,3.0E-06,5.3E-08
2089.00,2.6E-06,4.4E-08
2090.00,2.9E-06,5.1E-08
2091.00,2.6E-06,4.3E-08
2092.00,2.7E-06,4.6E-08
2093.00,2.5E-06,4.0E-08
2094.00,2.3E-06,3.6E-08
2095.00,2.5E-06,4.0E-08
2096.00,2.4E-06,3.9E-08
2097.00,2.4E-06,3.9E-08
2098.00,2.4E-06,3.8E-08
2099.00,2.4E-06,3.7E-08
2100.00,2.4E-06,3.8E-08
2101.00,2.2E-06,3.4E-08
2102.00,1.9E-06,2.8E-08
2103.00,2.1E-06,3.2E-08
2104.00,2.1E-06,3.2E-08
2105.00,1.8E-06,2.5E-08
2106.00,1.8E-06,2.5E-08
2107.00,1.7E-06,2.3E-08
2108.00,1.6E-06,2.0E-08
2109.00,1.5E-06,1.9E-08
2110.00,1.7E-06,2.2E-08
2111.00,1.8E-06,2.5E-08
2112.00,2.0E-06,2.9E-08
2113.00,1.8E-06,2.5E-08
2114.00,2.0E-06,2.8E-08
2115.00,2.0E-06,2.9E-08
2116.00,2.3E-06,3.5E-08
2117.00,2.1E-06,3.2E-08
2118.00,2.1E-06,3.1E-08
2119.00,2.1E-06,3.1E-08
2120.00,2.3E-06,3.6E-08
2121.00,2.6E-06,4.3E-08
2122.00,2.6E-06,4.2E-08
2123.00,2.5E-06,4.0E-08
2124.00,2.2E-06,3.4E-08
2125.00,2.1E-06,3.2E-08
2126.00,2.2E-06,3.3E-08
2127.00,1.8E-06,2.5E-08
2128.00,1.6E-06,2.2E-08
2129.00,1.7E-06,2.2E-08
2130.00,1.8E-06,2.5E-08
2131.00,2.0E-06,2.9E-08
2132.00,2.4E-06,3.7E-08
2133.00,2.7E-06,4.4E-08
2134.00,2.5E-06,4.0E-08
2135.00,2.7E-06,4.4E-08
2136.00,2.6E-06,4.3E-08
2137.00,2.8E-06,4.8E-08
2138.00,3.1E-06,5.5E-08
2139.00,3.3E-06,6.2E-08
2140.00,3.6E-06,7.1E-08
2141.00,3.5E-06,6.8E-08
2142.00,3.4E-06,6.5E-08
2143.00,3.6E-06,6.9E-08
2144.00,3.3E-06,6.1E-08
2145.00,2.8E-06,4.9E-08
2146.00,2.8E-06,4.8E-08
2147.00,2.6E-06,4.3E-08
2148.00,2.6E-06,4.2E-08
2149.00,2.5E-06,4.1E-08
2150.00,2.5E-06,4.2E-08
2151.00,2.6E-06,4.3E-08
2152.00,2.4E-06,3.8E-08
2153.00,2.4E-06,3.8E-08
2154.00,2.0E-06,2.9E-08
2155.00,2.5E-06,3.9E-08
2156.00,2.4E-06,3.8E-08
2157.00,2.6E-06,4.2E-08
2158.00,2.9E-06,5.0E-08
2159.00,2.7E-06,4.5E-08
2160.00,2.4E-06,3.7E-08
2161.00,2.1E-06,3.1E-08
2162.00,1.5E-06,1.9E-08
2163.00,1.5E-06,1.9E-08
2164.00,1.7E-06,2.2E-08
2165.00,1.6E-06,2.2E-08
2166.00,1.8E-06,2.6E-08
2167.00,1.7E-06,2.2E-08
2168.00,1.8E-06,2.4E-08
2169.00,1.8E-06,2.5E-08
2170.00,2.2E-06,3.4E-08
2171.00,2.8E-06,4.8E-08
2172.00,2.6E-06,4.3E-08
2173.00,2.9E-06,5.2E-08
2174.00,3.0E-06,5.3E-08
2175.00,3.1E-06,5.6E-08
2176.00,3.3E-06,6.1E-08
2177.00,3.7E-06,7.4E-08
2178.00,4.0E-06,8.2E-08
2179.00,4.3E-06,9.1E-08
2180.00,4.1E-06,8.6E-08
2181.00,4.2E-06,8.7E-08
2182.00,4.0E-06,8.3E-08
2183.00,4.1E-06,8.6E-08
2184.00,3.1E-06,5.5E-08
2185.00,3.8E-06,7.5E-08
2186.00,3.7E-06,7.4E-08
2187.00,3.9E-06,8.0E-08
2188.00,3.8E-06,7.5E-08
2189.00,3.4E-06,6.3E-08
2190.00,3.5E-06,6.8E-08
2191.00,3.6E-06,6.9E-08
2192.00,3.8E-06,7.6E-08
2193.00,3.6E-06,6.9E-08
2194.00,3.8E-06,7.6E-08
2195.00,3.7E-06,7.2E-08
2196.00,3.5E-06,6.8E-08
2197.00,3.6E-06,6.9E-08
2198.00,3.6E-06,7.1E-08
2199.00,3.5E-06,6.8E-08
2200.00,3.4E-06,6.3E-08
2201.00,3.3E-06,6.1E-08
2202.00,3.6E-06,7.1E-08
2203.00,3.6E-06,6.9E-08
2204.00,3.4E-06,6.3E-08
2205.00,3.1E-06,5.7E-08
2206.00,3.3E-06,6.1E-08
2207.00,3.1E-06,5.5E-08
2208.00,3.0E-06,5.4E-08
2209.00,3.1E-06,5.5E-08
2210.00,3.1E-06,5.6E-08
2211.00,3.3E-06,6.2E-08
2212.00,3.2E-06,5.9E-08
2213.00,3.0E-06,5.4E-08
2214.00,3.1E-06,5.6E-08
2215.00,3.0E-06,5.4E-08
2216.00,3.2E-06,5.9E-08
2217.00,2.9E-06,5.0E-08
2218.00,2.8E-06,4.9E-08
2219.00,2.9E-06,4.9E-08
2220.00,3.0E-06,5.3E-08
2221.00,2.6E-06,4.4E-08
2222.00,2.7E-06,4.4E-08
2223.00,2.8E-06,4.7E-08
2224.00,3.0E-06,5.3E-08
2225.00,3.0E-06,5.3E-08
2226.00,2.8E-06,4.8E-08
2227.00,2.7E-06,4.6E-08
2228.00,3.0E-06,5.4E-08
2229.00,2.3E-06,3.5E-08
2230.00,3.0E-06,5.3E-08
2231.00,3.5E-06,6.8E-08
2232.00,3.8E-06,7.6E-08
2233.00,3.9E-06,7.8E-08
2234.00,3.9E-06,7.8E-08
2235.00,4.0E-06,8.0E-08
2236.00,4.4E-06,9.4E-08
2237.00,4.3E-06,9.3E-08
2238.00,4.3E-06,9.0E-08
2239.00,4.5E-06,9.9E-08
2240.00,4.7E-06,1.0E-07
2241.00,4.4E-06,9.6E-08
2242.00,4.4E-06,9.5E-08
2243.00,4.7E-06,1.0E-07
2244.00,4.4E-06,9.4E-08
2245.00,4.4E-06,9.4E-08
2246.00,4.4E-06,9.3E-08
2247.00,4.2E-06,8.7E-08
2248.00,4.2E-06,9.0E-08
2249.00,4.2E-06,8.7E-08
2250.00,4.1E-06,8.4E-08
2251.00,4.2E-06,9.0E-08
2252.00,4.0E-06,8.1E-08
2253.00,4.1E-06,8.5E-08
2254.00,3.9E-06,7.9E-08
2255.00,4.2E-06,8.9E-08
2256.00,4.3E-06,9.2E-08
2257.00,4.2E-06,8.9E-08
2258.00,4.5E-06,9.8E-08
2259.00,4.7E-06,1.0E-07
2260.00,4.7E-06,1.0E-07
2261.00,4.4E-06,9.6E-08
2262.00,4.5E-06,9.6E-08
2263.00,4.6E-06,1.0E-07
2264.00,3.7E-06,7.4E-08
2265.00,3.8E-06,7.7E-08
2266.00,3.9E-06,7.9E-08
2267.00,4.2E-06,8.9E-08
2268.00,4.2E-06,8.8E-08
2269.00,4.1E-06,8.4E-08
2270.00,3.9E-06,7.8E-08
2271.00,3.8E-06,7.4E-08
2272.00,3.8E-06,7.6E-08
2273.00,4.2E-06,8.8E-08
2274.00,4.1E-06,8.5E-08
2275.00,4.4E-06,9.5E-08
2276.00,4.1E-06,8.4E-08
2277.00,4.5E-06,9.8E-08
2278.00,4.5E-06,9.6E-08
2279.00,4.7E-06,1.0E-07
2280.00,4.7E-06,1.0E-07
2281.00,4.6E-06,1.0E-07
2282.00,4.8E-06,1.1E-07
2283.00,4.7E-06,1.1E-07
2284.00,4.7E-06,1.0E-07
2285.00,4.5E-06,9.7E-08
2286.00,4.4E-06,9.3E-08
2287.00,4.5E-06,9.8E-08
2288.00,4.4E-06,9.5E-08
2289.00,4.3E-06,9.0E-08
2290.00,3.8E-06,7.6E-08
2291.00,4.0E-06,8.1E-08
2292.00,4.1E-06,8.5E-08
2293.00,4.0E-06,8.3E-08
2294.00,3.9E-06,7.9E-08
2295.00,3.8E-06,7.5E-08
2296.00,4.3E-06,9.0E-08
2297.00,4.0E-06,8.3E-08
2298.00,3.7E-06,7.4E-08
2299.00,3.7E-06,7.4E-08
2300.00,3.7E-06,7.4E-08
2301.00,3.6E-06,7.0E-08
2302.00,3.8E-06,7.5E-08
2303.00,3.7E-06,7.3E-08
2304.00,4.0E-06,8.2E-08
2305.00,3.7E-06,7.2E-08
2306.00,3.1E-06,5.5E-08
2307.00,3.3E-06,6.2E-08
2308.00,3.7E-06,7.2E-08
2309.00,3.6E-06,6.9E-08
2310.00,3.2E-06,6.0E-08
2311.00,3.3E-06,6.3E-08
2312.00,3.3E-06,6.2E-08
2313.00,3.8E-06,7.7E-08
2314.00,3.9E-06,7.8E-08
2315.00,3.8E-06,7.5E-08
2316.00,4.0E-06,8.2E-08
2317.00,4.0E-06,8.1E-08
2318.00,3.8E-06,7.6E-08
2319.00,3.4E-06,6.5E-08
2320.00,3.3E-06,6.1E-08
2321.00,3.5E-06,6.6E-08
2322.00,3.5E-06,6.6E-08
2323.00,3.4E-06,6.4E-08
2324.00,3.2E-06,6.0E-08
2325.00,3.2E-06,5.7E-08
2326.00,2.8E-06,4.8E-08
2327.00,3.2E-06,5.9E-08
2328.00,2.6E-06,4.3E-08
2329.00,3.1E-06,5.7E-08
2330.00,3.6E-06,6.9E-08
2331.00,3.4E-06,6.5E-08


==> gpu-rhod.csv <==
0,4.
10,4.
20,4.
30,4.
40,4.
50,4.
60,4.
70,4.
80,4.
90,4.
100,4.
110,4.
120,4.
130,5.
140,4.
150,4.
160,5.
170,4.
180,5.
190,5.
200,5.
210,5.
220,5.
230,5.
240,5.
250,5.
260,5.
270,5.
280,5.
290,5.
300,6.
310,6.
320,6.
330,6.
340,6.
350,6.
360,6.
370,6.
380,6.
390,7.
400,7.
410,7.
420,7.
430,8.
440,8.
450,8.
460,7.
470,8.
480,9.
490,9.
500,10.
510,10.
520,11.
530,11.
540,9.
550,10.
560,12.
570,13.
580,11.
590,12.
600,12.
610,14.
620,13.
630,13.
640,14.
650,13.
660,14.
670,14.
680,14.
690,13.
700,15.
710,19.
720,17.
730,21.
740,20.
750,22.
760,22.
770,22.
780,22.
790,26.
800,24.
810,24.
820,26.
830,25.
840,34.
850,29.
860,27.
870,33.
880,31.
890,36.
900,48.
910,46.
920,41.
930,54.
940,49.
950,55.
960,49.
970,56.
980,67.
990,54.
1000,52.
1010,52.
1020,45.
1030,52.
1040,56.
1050,67.
1060,57.
1070,54.
1080,65.
1090,52.
1100,68.
1110,69.
1120,69.
1130,90.
1140,97.
1150,114.
1160,207.
1170,143.
1180,111.
1190,179.
1200,194.
1210,166.
1220,190.
1230,186.
1240,195.
1250,231.
1260,346.
1270,259.
1280,365.
1290,330.
1300,374.
1310,487.
1320,359.
1330,410.
1340,483.
1350,371.
1360,369.
1370,516.
1380,838.
1390,637.
1400,778.
1410,1254.
1420,808.
1430,905.
1440,1474.
1450,1247.
1460,1239.


==> instrument-gpu.csv <==
n,tot,intgrt_irr,intgrt_reg,f_irr,f_reg
32768,10.8963,0.49E+01,0.39E-01,1.2674838,1.2083003
65536,30.8916,0.15E+02,0.74E-01,2.6435024,3.9918078
131072,95.3804,0.45E+02,0.68E-01,6.5603420,17.9646374
262144,278.952,0.13E+03,0.15E+00,19.2410673,68.9913486
524288,895.875,0.31E+03,0.17E+00,50.4896533,383.8434943
1048576,3719.65,0.83E+03,0.22E+00,155.4304912,2275.6656787
2097152,22587.6,0.23E+04,0.79E+01,553.549908,17015.475893


==> instrument-norm-gpu.csv <==
n,intgrt_irr,intgrt_reg,f_irr,f_reg
32768,0.449694,0.0035792,0.116322,0.110891
65536,0.485569,0.00239547,0.0855735,0.12922
131072,0.471795,0.000712935,0.0687808,0.188347
262144,0.46603,0.000537727,0.0689763,0.247323
524288,0.34603,0.000189759,0.0563579,0.428457
1048576,0.223139,5.91453e-05,0.0417863,0.611796
2097152,0.101826,0.000349749,0.0245068,0.75331


==> instrument-norm-tree.csv <==
n,intgrt_irr,intgrt_reg,f_irr,f_reg
32768,0.480563,0.206196,0.0736471,0.163788
65536,0.589372,0.184179,0.059575,0.093397
131072,0.597352,0.174928,0.101813,0.0691052
262144,0.629637,0.181626,0.0603199,0.0578877
524288,0.624836,0.17992,0.0467421,0.0547523
1048576,0.637072,0.186839,0.0394569,0.0545727
2097152,0.617886,0.179362,0.0342581,0.0488643


==> instrument-tree.csv <==
n,tot,intgrt_irr,intgrt_reg,f_irr,f_reg
32768,11.8819,0.571E+01,0.245E+01,0.8750676,1.94611
65536,29.8623,0.176E+02,0.550E+01,1.7790468,2.78905
131072,130.911,0.782E+02,0.229E+02,13.3284353,9.04663
262144,247.762,0.156E+03,0.450E+02,14.9449896,14.34236
524288,491.329,0.307E+03,0.884E+02,22.9657607,26.90137
1048576,1867.92,0.119E+04,0.349E+03,73.7023491,101.93750
2097152,3997.5,0.247E+04,0.717E+03,136.946704,195.3349


==> lagr-gpu.csv <==
      T,0.01,0.02,0.05,0.1,0.2,0.3,0.4,0.5,0.625,0.75,0.9
      0.0,-0.888,-0.792,-0.634,-0.512,-0.376,-0.277,-0.196,-0.119,-0.021,0.104,0.854
     10.0,-0.896,-0.782,-0.633,-0.505,-0.371,-0.275,-0.191,-0.113,-0.013,0.107,0.857
     20.0,-0.914,-0.804,-0.645,-0.514,-0.381,-0.278,-0.196,-0.115,-0.014,0.112,0.864
     30.0,-0.887,-0.781,-0.639,-0.518,-0.375,-0.277,-0.197,-0.120,-0.018,0.104,0.859
     40.0,-0.918,-0.794,-0.642,-0.511,-0.375,-0.280,-0.195,-0.119,-0.019,0.103,0.877
     50.0,-0.917,-0.812,-0.652,-0.525,-0.383,-0.285,-0.198,-0.118,-0.016,0.109,0.873
     60.0,-0.888,-0.802,-0.644,-0.526,-0.382,-0.283,-0.198,-0.114,-0.013,0.108,0.864
     70.0,-0.916,-0.817,-0.655,-0.530,-0.385,-0.285,-0.200,-0.120,-0.014,0.109,0.870
     80.0,-0.905,-0.804,-0.647,-0.528,-0.386,-0.289,-0.199,-0.116,-0.015,0.113,0.868
     90.0,-0.898,-0.796,-0.648,-0.522,-0.386,-0.287,-0.199,-0.118,-0.012,0.112,0.870
    100.0,-0.963,-0.832,-0.658,-0.523,-0.388,-0.284,-0.195,-0.113,-0.011,0.112,0.896
    110.0,-0.936,-0.822,-0.670,-0.530,-0.381,-0.283,-0.192,-0.113,-0.007,0.113,0.896
    120.0,-0.920,-0.812,-0.661,-0.536,-0.390,-0.287,-0.198,-0.115,-0.006,0.115,0.886
    130.0,-0.924,-0.820,-0.664,-0.544,-0.396,-0.294,-0.201,-0.114,-0.007,0.117,0.902
    140.0,-0.930,-0.822,-0.666,-0.544,-0.390,-0.290,-0.200,-0.117,-0.008,0.113,0.893
    150.0,-0.929,-0.807,-0.668,-0.540,-0.391,-0.282,-0.196,-0.115,-0.003,0.126,0.904
    160.0,-0.948,-0.840,-0.690,-0.557,-0.399,-0.289,-0.200,-0.113,-0.007,0.118,0.904
    170.0,-0.930,-0.834,-0.677,-0.551,-0.398,-0.291,-0.202,-0.118,-0.010,0.118,0.915
    180.0,-0.950,-0.845,-0.689,-0.561,-0.401,-0.292,-0.203,-0.117,-0.008,0.116,0.914
    190.0,-0.981,-0.856,-0.699,-0.559,-0.405,-0.294,-0.202,-0.112,-0.004,0.123,0.897
    200.0,-0.950,-0.837,-0.681,-0.558,-0.401,-0.294,-0.205,-0.115,-0.001,0.128,0.901
    210.0,-0.966,-0.851,-0.690,-0.554,-0.404,-0.296,-0.208,-0.118,-0.003,0.125,0.898
    220.0,-0.968,-0.859,-0.701,-0.564,-0.417,-0.297,-0.206,-0.117,-0.007,0.122,0.912
    230.0,-0.998,-0.861,-0.699,-0.564,-0.409,-0.300,-0.203,-0.113,-0.002,0.129,0.949
    240.0,-0.952,-0.858,-0.704,-0.571,-0.408,-0.297,-0.204,-0.113,-0.005,0.126,0.958
    250.0,-1.015,-0.893,-0.711,-0.581,-0.415,-0.301,-0.207,-0.116,-0.003,0.130,0.952
    260.0,-0.980,-0.858,-0.707,-0.574,-0.413,-0.299,-0.204,-0.115,-0.005,0.122,0.954
    270.0,-0.979,-0.869,-0.704,-0.570,-0.413,-0.305,-0.210,-0.118,-0.006,0.131,0.965
    280.0,-0.955,-0.855,-0.709,-0.581,-0.411,-0.302,-0.204,-0.114,0.000,0.136,0.938
    290.0,-1.003,-0.889,-0.724,-0.580,-0.417,-0.305,-0.211,-0.117,-0.002,0.135,0.943
    300.0,-0.974,-0.872,-0.717,-0.579,-0.417,-0.307,-0.204,-0.112,0.002,0.134,0.970
    310.0,-0.964,-0.886,-0.712,-0.591,-0.427,-0.307,-0.209,-0.116,-0.002,0.137,0.978
    320.0,-0.989,-0.866,-0.729,-0.595,-0.432,-0.311,-0.212,-0.117,0.002,0.135,0.988
    330.0,-0.982,-0.887,-0.729,-0.591,-0.419,-0.306,-0.207,-0.117,0.001,0.137,0.971
    340.0,-0.969,-0.854,-0.718,-0.582,-0.424,-0.310,-0.211,-0.116,0.001,0.140,0.976
    350.0,-0.991,-0.883,-0.730,-0.592,-0.433,-0.310,-0.210,-0.112,0.007,0.143,0.989
    360.0,-0.979,-0.873,-0.718,-0.591,-0.433,-0.317,-0.215,-0.119,0.006,0.145,0.979
    370.0,-0.990,-0.894,-0.733,-0.597,-0.436,-0.314,-0.209,-0.110,0.008,0.146,0.966
    380.0,-0.999,-0.876,-0.742,-0.608,-0.441,-0.319,-0.209,-0.115,0.008,0.149,0.972
    390.0,-1.020,-0.911,-0.753,-0.611,-0.447,-0.321,-0.212,-0.116,0.005,0.145,0.974
    400.0,-1.026,-0.927,-0.754,-0.605,-0.440,-0.317,-0.213,-0.117,0.011,0.150,0.989
    410.0,-1.045,-0.916,-0.763,-0.614,-0.447,-0.322,-0.210,-0.109,0.016,0.157,0.981
    420.0,-1.010,-0.926,-0.771,-0.629,-0.449,-0.326,-0.220,-0.119,0.012,0.155,0.995
    430.0,-1.062,-0.941,-0.772,-0.631,-0.449,-0.321,-0.212,-0.112,0.016,0.155,0.996
    440.0,-1.026,-0.931,-0.770,-0.628,-0.446,-0.318,-0.211,-0.111,0.016,0.162,1.012
    450.0,-1.037,-0.929,-0.773,-0.637,-0.451,-0.317,-0.211,-0.109,0.018,0.165,1.026
    460.0,-1.035,-0.947,-0.775,-0.631,-0.459,-0.321,-0.213,-0.109,0.017,0.158,1.032
    470.0,-1.020,-0.922,-0.778,-0.634,-0.453,-0.325,-0.210,-0.105,0.020,0.165,1.038
    480.0,-1.062,-0.947,-0.795,-0.641,-0.460,-0.328,-0.208,-0.108,0.021,0.164,1.040
    490.0,-1.052,-0.941,-0.770,-0.632,-0.454,-0.323,-0.209,-0.108,0.020,0.171,1.033
    500.0,-1.065,-0.962,-0.788,-0.636,-0.458,-0.327,-0.213,-0.105,0.025,0.167,1.043
    510.0,-1.078,-0.976,-0.789,-0.649,-0.466,-0.328,-0.213,-0.105,0.022,0.167,1.048
    520.0,-1.087,-0.958,-0.804,-0.646,-0.464,-0.328,-0.215,-0.107,0.030,0.167,1.047
    530.0,-1.116,-0.986,-0.798,-0.642,-0.466,-0.328,-0.217,-0.110,0.026,0.170,1.053
    540.0,-1.056,-0.951,-0.784,-0.638,-0.464,-0.334,-0.217,-0.106,0.027,0.172,1.084
    550.0,-1.089,-0.985,-0.804,-0.650,-0.469,-0.328,-0.214,-0.099,0.032,0.178,1.093
    560.0,-1.122,-1.000,-0.799,-0.667,-0.475,-0.333,-0.219,-0.110,0.026,0.171,1.093
    570.0,-1.091,-0.982,-0.802,-0.654,-0.468,-0.336,-0.213,-0.101,0.030,0.179,1.092
    580.0,-1.107,-0.980,-0.817,-0.665,-0.476,-0.338,-0.212,-0.103,0.036,0.186,1.090
    590.0,-1.100,-0.992,-0.837,-0.684,-0.484,-0.339,-0.213,-0.102,0.032,0.183,1.076
    600.0,-1.126,-1.011,-0.842,-0.685,-0.480,-0.335,-0.216,-0.101,0.033,0.183,1.096
    610.0,-1.131,-0.999,-0.831,-0.674,-0.479,-0.333,-0.210,-0.097,0.040,0.189,1.092
    620.0,-1.139,-1.012,-0.839,-0.681,-0.481,-0.339,-0.212,-0.098,0.040,0.188,1.097
    630.0,-1.164,-1.036,-0.842,-0.681,-0.480,-0.334,-0.208,-0.096,0.043,0.190,1.113
    640.0,-1.093,-1.004,-0.838,-0.677,-0.484,-0.343,-0.218,-0.099,0.042,0.192,1.106
    650.0,-1.103,-0.991,-0.833,-0.679,-0.487,-0.338,-0.208,-0.096,0.042,0.189,1.118
    660.0,-1.145,-1.027,-0.838,-0.692,-0.485,-0.338,-0.214,-0.097,0.038,0.194,1.127
    670.0,-1.122,-1.012,-0.842,-0.676,-0.488,-0.348,-0.222,-0.100,0.041,0.197,1.136
    680.0,-1.147,-1.032,-0.853,-0.691,-0.492,-0.346,-0.219,-0.097,0.046,0.195,1.146
    690.0,-1.125,-1.018,-0.845,-0.696,-0.502,-0.344,-0.214,-0.100,0.043,0.196,1.133
    700.0,-1.181,-1.058,-0.867,-0.698,-0.502,-0.356,-0.227,-0.100,0.046,0.198,1.147
    710.0,-1.200,-1.037,-0.867,-0.706,-0.504,-0.354,-0.211,-0.091,0.053,0.202,1.144
    720.0,-1.136,-1.039,-0.863,-0.704,-0.502,-0.342,-0.208,-0.091,0.048,0.202,1.160
    730.0,-1.220,-1.099,-0.892,-0.715,-0.502,-0.342,-0.211,-0.092,0.051,0.203,1.164
    740.0,-1.174,-1.047,-0.866,-0.712,-0.505,-0.346,-0.213,-0.095,0.050,0.205,1.180
    750.0,-1.181,-1.041,-0.863,-0.717,-0.505,-0.351,-0.216,-0.097,0.052,0.211,1.165
    760.0,-1.185,-1.069,-0.887,-0.728,-0.503,-0.341,-0.207,-0.083,0.060,0.208,1.172
    770.0,-1.225,-1.089,-0.904,-0.740,-0.517,-0.353,-0.210,-0.091,0.053,0.210,1.188
    780.0,-1.167,-1.072,-0.895,-0.739,-0.516,-0.355,-0.213,-0.087,0.063,0.213,1.191
    790.0,-1.206,-1.091,-0.900,-0.739,-0.512,-0.348,-0.210,-0.082,0.058,0.222,1.207
    800.0,-1.199,-1.082,-0.907,-0.736,-0.513,-0.346,-0.212,-0.091,0.058,0.214,1.226
    810.0,-1.214,-1.062,-0.906,-0.740,-0.516,-0.344,-0.208,-0.087,0.062,0.220,1.238
    820.0,-1.239,-1.097,-0.915,-0.743,-0.517,-0.348,-0.204,-0.080,0.065,0.224,1.242
    830.0,-1.234,-1.112,-0.915,-0.748,-0.521,-0.348,-0.205,-0.080,0.067,0.224,1.253
    840.0,-1.235,-1.104,-0.931,-0.756,-0.526,-0.350,-0.209,-0.084,0.064,0.226,1.260
    850.0,-1.230,-1.104,-0.917,-0.743,-0.520,-0.346,-0.200,-0.077,0.069,0.229,1.250
    860.0,-1.234,-1.116,-0.929,-0.757,-0.525,-0.350,-0.201,-0.080,0.072,0.229,1.268
    870.0,-1.227,-1.134,-0.939,-0.761,-0.528,-0.354,-0.206,-0.077,0.070,0.230,1.296
    880.0,-1.249,-1.119,-0.946,-0.768,-0.534,-0.348,-0.203,-0.076,0.077,0.236,1.319
    890.0,-1.248,-1.127,-0.944,-0.775,-0.530,-0.346,-0.200,-0.072,0.073,0.238,1.318
    900.0,-1.307,-1.156,-0.964,-0.767,-0.534,-0.353,-0.201,-0.068,0.080,0.241,1.340
    910.0,-1.283,-1.152,-0.961,-0.773,-0.545,-0.353,-0.203,-0.076,0.073,0.241,1.355
    920.0,-1.290,-1.172,-0.980,-0.790,-0.546,-0.361,-0.207,-0.075,0.079,0.240,1.361
    930.0,-1.259,-1.159,-0.977,-0.780,-0.542,-0.347,-0.208,-0.078,0.079,0.243,1.373
    940.0,-1.341,-1.185,-0.967,-0.792,-0.543,-0.361,-0.207,-0.075,0.081,0.245,1.382
    950.0,-1.296,-1.151,-0.980,-0.796,-0.533,-0.348,-0.203,-0.074,0.081,0.242,1.397
    960.0,-1.323,-1.182,-0.972,-0.802,-0.546,-0.355,-0.197,-0.073,0.081,0.244,1.411
    970.0,-1.298,-1.179,-0.982,-0.801,-0.539,-0.357,-0.201,-0.069,0.086,0.250,1.418
    980.0,-1.300,-1.168,-0.983,-0.808,-0.550,-0.362,-0.205,-0.073,0.082,0.251,1.432
    990.0,-1.271,-1.159,-0.968,-0.804,-0.553,-0.360,-0.204,-0.063,0.090,0.256,1.443
   1000.0,-1.322,-1.166,-0.988,-0.809,-0.554,-0.357,-0.201,-0.065,0.094,0.253,1.451
   1010.0,-1.300,-1.185,-1.001,-0.799,-0.554,-0.361,-0.205,-0.068,0.090,0.254,1.473
   1020.0,-1.259,-1.172,-0.977,-0.797,-0.560,-0.372,-0.206,-0.071,0.092,0.257,1.480
   1030.0,-1.288,-1.177,-0.986,-0.815,-0.552,-0.367,-0.207,-0.070,0.092,0.260,1.488
   1040.0,-1.299,-1.179,-0.976,-0.804,-0.544,-0.358,-0.201,-0.061,0.096,0.265,1.486
   1050.0,-1.286,-1.172,-0.981,-0.808,-0.564,-0.359,-0.202,-0.063,0.098,0.261,1.492
   1060.0,-1.305,-1.169,-1.005,-0.817,-0.560,-0.360,-0.195,-0.057,0.097,0.264,1.493
   1070.0,-1.309,-1.183,-0.991,-0.818,-0.567,-0.363,-0.203,-0.064,0.100,0.270,1.496
   1080.0,-1.309,-1.184,-0.994,-0.824,-0.572,-0.366,-0.196,-0.060,0.100,0.270,1.510
   1090.0,-1.272,-1.173,-0.991,-0.817,-0.562,-0.365,-0.201,-0.063,0.100,0.269,1.520
   1100.0,-1.329,-1.196,-1.014,-0.838,-0.580,-0.368,-0.204,-0.060,0.105,0.273,1.531
   1110.0,-1.326,-1.211,-1.001,-0.834,-0.579,-0.375,-0.201,-0.061,0.099,0.276,1.534
   1120.0,-1.302,-1.183,-1.013,-0.838,-0.572,-0.366,-0.198,-0.060,0.101,0.275,1.537
   1130.0,-1.342,-1.236,-1.035,-0.849,-0.579,-0.370,-0.202,-0.059,0.109,0.280,1.554
   1140.0,-1.358,-1.222,-1.047,-0.836,-0.573,-0.367,-0.195,-0.049,0.113,0.287,1.569
   1150.0,-1.376,-1.274,-1.054,-0.849,-0.583,-0.365,-0.191,-0.052,0.109,0.283,1.583
   1160.0,-1.389,-1.271,-1.067,-0.871,-0.584,-0.365,-0.195,-0.051,0.117,0.287,1.594
   1170.0,-1.399,-1.278,-1.068,-0.850,-0.570,-0.358,-0.189,-0.047,0.122,0.288,1.610
   1180.0,-1.374,-1.237,-1.056,-0.867,-0.578,-0.357,-0.187,-0.048,0.111,0.291,1.625
   1190.0,-1.402,-1.279,-1.101,-0.898,-0.580,-0.358,-0.191,-0.046,0.120,0.293,1.640
   1200.0,-1.440,-1.315,-1.102,-0.885,-0.573,-0.352,-0.184,-0.041,0.124,0.297,1.646
   1210.0,-1.423,-1.289,-1.092,-0.882,-0.569,-0.346,-0.183,-0.039,0.124,0.297,1.654
   1220.0,-1.425,-1.313,-1.113,-0.885,-0.563,-0.352,-0.190,-0.042,0.125,0.297,1.663
   1230.0,-1.403,-1.288,-1.105,-0.890,-0.565,-0.351,-0.185,-0.039,0.129,0.301,1.673
   1240.0,-1.443,-1.329,-1.125,-0.888,-0.560,-0.339,-0.178,-0.038,0.130,0.303,1.692
   1250.0,-1.501,-1.355,-1.117,-0.895,-0.580,-0.359,-0.173,-0.035,0.133,0.306,1.703
   1260.0,-1.529,-1.369,-1.129,-0.903,-0.574,-0.347,-0.174,-0.035,0.133,0.305,1.713
   1270.0,-1.484,-1.335,-1.133,-0.893,-0.582,-0.348,-0.172,-0.032,0.135,0.310,1.732
   1280.0,-1.520,-1.385,-1.147,-0.915,-0.576,-0.349,-0.177,-0.034,0.136,0.307,1.742
   1290.0,-1.505,-1.373,-1.150,-0.922,-0.593,-0.351,-0.172,-0.028,0.131,0.304,1.748
   1300.0,-1.531,-1.372,-1.149,-0.924,-0.592,-0.345,-0.163,-0.023,0.146,0.314,1.748
   1310.0,-1.559,-1.401,-1.165,-0.918,-0.592,-0.356,-0.167,-0.026,0.135,0.314,1.764
   1320.0,-1.494,-1.387,-1.166,-0.929,-0.590,-0.347,-0.164,-0.020,0.144,0.320,1.777
   1330.0,-1.508,-1.367,-1.171,-0.937,-0.591,-0.345,-0.161,-0.021,0.146,0.319,1.793
   1340.0,-1.524,-1.409,-1.192,-0.930,-0.590,-0.349,-0.168,-0.022,0.148,0.325,1.809
   1350.0,-1.526,-1.393,-1.173,-0.940,-0.583,-0.343,-0.167,-0.019,0.150,0.324,1.808
   1360.0,-1.505,-1.373,-1.166,-0.932,-0.601,-0.351,-0.165,-0.020,0.151,0.329,1.817
   1370.0,-1.504,-1.378,-1.179,-0.931,-0.589,-0.348,-0.170,-0.020,0.151,0.328,1.830
   1380.0,-1.623,-1.465,-1.203,-0.934,-0.587,-0.331,-0.159,-0.012,0.156,0.334,1.850
   1390.0,-1.598,-1.451,-1.215,-0.954,-0.582,-0.335,-0.152,-0.010,0.155,0.336,1.859
   1400.0,-1.587,-1.445,-1.202,-0.957,-0.587,-0.334,-0.154,-0.008,0.157,0.338,1.880
   1410.0,-1.616,-1.452,-1.207,-0.963,-0.575,-0.328,-0.153,-0.005,0.162,0.342,1.895
   1420.0,-1.606,-1.450,-1.233,-0.976,-0.586,-0.343,-0.157,-0.009,0.160,0.343,1.913
   1430.0,-1.611,-1.475,-1.242,-0.972,-0.582,-0.328,-0.142,0.001,0.165,0.343,1.921
   1440.0,-1.619,-1.455,-1.232,-0.954,-0.570,-0.319,-0.146,-0.001,0.164,0.341,1.933
   1450.0,-1.609,-1.500,-1.274,-0.989,-0.578,-0.322,-0.145,-0.008,0.162,0.347,1.941
   1460.0,-1.658,-1.518,-1.271,-0.975,-0.559,-0.317,-0.141,0.002,0.165,0.351,1.959
   1470.0,-1.677,-1.531,-1.266,-0.969,-0.553,-0.310,-0.134,0.006,0.173,0.351,1.971
   1480.0,-1.689,-1.570,-1.288,-0.995,-0.568,-0.309,-0.136,0.009,0.174,0.354,1.973
   1490.0,-1.748,-1.600,-1.318,-0.987,-0.564,-0.310,-0.137,0.007,0.177,0.356,1.972
   1500.0,-1.752,-1.618,-1.309,-0.986,-0.563,-0.306,-0.134,0.016,0.177,0.351,1.974
   1510.0,-1.752,-1.606,-1.341,-1.016,-0.571,-0.306,-0.134,0.013,0.177,0.358,1.994
   1520.0,-1.789,-1.653,-1.340,-0.989,-0.556,-0.311,-0.124,0.019,0.186,0.367,2.003
   1530.0,-1.791,-1.644,-1.362,-0.998,-0.554,-0.291,-0.123,0.020,0.186,0.364,2.018
   1540.0,-1.884,-1.729,-1.362,-1.003,-0.552,-0.296,-0.118,0.021,0.183,0.370,2.026
   1550.0,-1.885,-1.723,-1.428,-0.978,-0.549,-0.288,-0.118,0.024,0.190,0.371,2.034
   1560.0,-1.986,-1.790,-1.376,-0.958,-0.534,-0.285,-0.116,0.026,0.193,0.374,2.044
   1570.0,-2.124,-1.858,-1.401,-0.951,-0.515,-0.276,-0.107,0.038,0.204,0.386,2.051
   1580.0,-2.186,-1.907,-1.374,-0.965,-0.498,-0.268,-0.104,0.037,0.199,0.385,2.066
   1590.0,-2.165,-1.866,-1.290,-0.893,-0.495,-0.269,-0.097,0.046,0.215,0.390,2.079
   1600.0,-1.850,-1.674,-1.251,-0.864,-0.487,-0.260,-0.096,0.053,0.217,0.398,2.082
   1610.0,-1.830,-1.657,-1.246,-0.865,-0.482,-0.251,-0.090,0.051,0.216,0.400,2.126
   1620.0,-1.888,-1.658,-1.274,-0.861,-0.468,-0.250,-0.088,0.054,0.225,0.409,2.191
   1630.0,-1.898,-1.669,-1.247,-0.885,-0.484,-0.250,-0.085,0.066,0.226,0.406,2.204
   1640.0,-1.908,-1.696,-1.252,-0.842,-0.470,-0.252,-0.078,0.069,0.233,0.414,2.223
   1650.0,-2.053,-1.765,-1.264,-0.852,-0.470,-0.246,-0.083,0.064,0.229,0.408,2.246
   1660.0,-1.909,-1.690,-1.236,-0.851,-0.483,-0.248,-0.076,0.070,0.233,0.417,2.268
   1670.0,-1.864,-1.674,-1.249,-0.831,-0.458,-0.239,-0.075,0.068,0.236,0.420,2.310
   1680.0,-1.997,-1.715,-1.232,-0.824,-0.459,-0.223,-0.063,0.073,0.240,0.418,2.356
   1690.0,-1.992,-1.705,-1.198,-0.804,-0.449,-0.230,-0.069,0.072,0.240,0.421,2.389
   1700.0,-1.995,-1.654,-1.165,-0.778,-0.441,-0.227,-0.066,0.077,0.244,0.422,2.411
   1710.0,-1.809,-1.586,-1.147,-0.760,-0.418,-0.216,-0.056,0.081,0.244,0.435,2.417
   1720.0,-1.778,-1.587,-1.122,-0.768,-0.432,-0.227,-0.061,0.081,0.244,0.430,2.438
   1730.0,-1.805,-1.596,-1.131,-0.766,-0.426,-0.224,-0.061,0.077,0.246,0.433,2.451
   1740.0,-1.858,-1.586,-1.157,-0.775,-0.434,-0.220,-0.060,0.081,0.247,0.429,2.477
   1750.0,-1.785,-1.553,-1.121,-0.760,-0.436,-0.220,-0.053,0.086,0.258,0.442,2.486
   1760.0,-1.702,-1.490,-1.146,-0.786,-0.430,-0.206,-0.048,0.095,0.255,0.438,2.490
   1770.0,-1.661,-1.469,-1.121,-0.773,-0.427,-0.226,-0.057,0.091,0.256,0.438,2.500
   1780.0,-1.665,-1.490,-1.138,-0.757,-0.429,-0.218,-0.049,0.092,0.258,0.444,2.502
   1790.0,-1.671,-1.490,-1.130,-0.794,-0.433,-0.227,-0.056,0.090,0.254,0.439,2.518
   1800.0,-1.648,-1.495,-1.124,-0.808,-0.425,-0.212,-0.050,0.092,0.259,0.445,2.536
   1810.0,-1.669,-1.490,-1.173,-0.796,-0.427,-0.218,-0.050,0.099,0.263,0.452,2.540
   1820.0,-1.551,-1.428,-1.150,-0.805,-0.438,-0.209,-0.046,0.098,0.264,0.450,2.545
   1830.0,-1.611,-1.442,-1.139,-0.819,-0.441,-0.215,-0.046,0.090,0.264,0.451,2.553
   1840.0,-1.603,-1.473,-1.150,-0.832,-0.439,-0.204,-0.045,0.096,0.261,0.452,2.561
   1850.0,-1.615,-1.456,-1.175,-0.847,-0.438,-0.209,-0.043,0.102,0.270,0.453,2.568
   1860.0,-1.698,-1.512,-1.177,-0.822,-0.441,-0.210,-0.039,0.109,0.273,0.458,2.575
   1870.0,-1.630,-1.469,-1.149,-0.827,-0.446,-0.215,-0.043,0.103,0.269,0.454,2.587
   1880.0,-1.665,-1.482,-1.187,-0.856,-0.444,-0.206,-0.042,0.108,0.275,0.463,2.595
   1890.0,-1.661,-1.475,-1.172,-0.831,-0.444,-0.212,-0.047,0.106,0.275,0.457,2.617
   1900.0,-1.641,-1.483,-1.148,-0.835,-0.458,-0.206,-0.033,0.110,0.281,0.468,2.637
   1910.0,-1.642,-1.482,-1.214,-0.841,-0.450,-0.223,-0.043,0.103,0.275,0.464,2.647
   1920.0,-1.630,-1.494,-1.162,-0.854,-0.421,-0.198,-0.032,0.116,0.284,0.470,2.652
   1930.0,-1.635,-1.483,-1.182,-0.855,-0.436,-0.212,-0.038,0.113,0.281,0.467,2.657
   1940.0,-1.661,-1.492,-1.186,-0.832,-0.427,-0.200,-0.027,0.117,0.286,0.475,2.663
   1950.0,-1.705,-1.549,-1.213,-0.830,-0.434,-0.202,-0.027,0.114,0.285,0.477,2.667
   1960.0,-1.722,-1.560,-1.218,-0.856,-0.448,-0.197,-0.026,0.120,0.286,0.475,2.671
   1970.0,-1.794,-1.615,-1.249,-0.863,-0.435,-0.204,-0.027,0.119,0.288,0.477,2.678
   1980.0,-1.807,-1.632,-1.224,-0.857,-0.434,-0.202,-0.023,0.128,0.288,0.480,2.684
   1990.0,-1.773,-1.600,-1.246,-0.845,-0.437,-0.202,-0.029,0.122,0.292,0.480,2.686
   2000.0,-1.797,-1.616,-1.258,-0.844,-0.424,-0.194,-0.017,0.135,0.300,0.485,2.690
   2010.0,-1.756,-1.574,-1.245,-0.848,-0.435,-0.185,-0.019,0.125,0.299,0.489,2.703
   2020.0,-1.832,-1.653,-1.236,-0.860,-0.442,-0.187,-0.016,0.132,0.297,0.485,2.717
   2030.0,-1.821,-1.617,-1.251,-0.860,-0.440,-0.187,-0.011,0.136,0.300,0.490,2.730
   2040.0,-1.741,-1.584,-1.258,-0.871,-0.426,-0.181,-0.013,0.137,0.303,0.487,2.742
   2050.0,-1.865,-1.676,-1.273,-0.858,-0.432,-0.178,-0.010,0.142,0.310,0.497,2.748
   2060.0,-1.808,-1.635,-1.253,-0.861,-0.437,-0.185,-0.011,0.136,0.304,0.500,2.754
   2070.0,-1.847,-1.639,-1.269,-0.863,-0.421,-0.186,-0.012,0.137,0.306,0.493,2.758
   2080.0,-1.845,-1.639,-1.238,-0.841,-0.436,-0.193,-0.010,0.136,0.304,0.493,2.762
   2090.0,-1.896,-1.697,-1.254,-0.841,-0.418,-0.176,-0.004,0.143,0.313,0.505,2.772
   2100.0,-1.841,-1.642,-1.227,-0.831,-0.408,-0.187,-0.005,0.136,0.309,0.503,2.782
   2110.0,-2.027,-1.670,-1.191,-0.783,-0.412,-0.190,-0.007,0.142,0.316,0.510,2.785
   2120.0,-1.934,-1.717,-1.216,-0.796,-0.402,-0.172,0.007,0.153,0.316,0.514,2.790
   2130.0,-1.893,-1.625,-1.166,-0.798,-0.390,-0.162,0.009,0.154,0.321,0.513,2.793
   2140.0,-1.832,-1.607,-1.196,-0.795,-0.396,-0.170,0.010,0.150,0.320,0.516,2.799
   2150.0,-1.848,-1.638,-1.132,-0.766,-0.386,-0.156,0.010,0.150,0.325,0.520,2.804
   2160.0,-1.914,-1.635,-1.159,-0.756,-0.386,-0.160,0.017,0.159,0.327,0.520,2.806
   2170.0,-1.817,-1.492,-1.089,-0.732,-0.367,-0.159,0.014,0.156,0.329,0.525,2.813
   2180.0,-1.743,-1.497,-1.131,-0.753,-0.385,-0.159,0.015,0.161,0.332,0.529,2.820
   2190.0,-1.759,-1.531,-1.126,-0.749,-0.375,-0.154,0.022,0.166,0.335,0.527,2.828
   2200.0,-1.774,-1.563,-1.127,-0.753,-0.375,-0.156,0.008,0.163,0.335,0.527,2.835
   2210.0,-1.840,-1.552,-1.110,-0.740,-0.380,-0.156,0.017,0.164,0.334,0.527,2.842
   2220.0,-1.759,-1.508,-1.135,-0.773,-0.395,-0.144,0.022,0.164,0.337,0.537,2.851
   2230.0,-1.766,-1.531,-1.155,-0.771,-0.380,-0.149,0.019,0.170,0.339,0.539,2.859
   2240.0,-1.628,-1.480,-1.088,-0.765,-0.388,-0.141,0.026,0.169,0.339,0.537,2.868
   2250.0,-1.723,-1.521,-1.135,-0.757,-0.377,-0.158,0.019,0.168,0.342,0.537,2.878
   2260.0,-1.698,-1.528,-1.173,-0.765,-0.376,-0.144,0.030,0.173,0.349,0.541,2.895
   2270.0,-1.733,-1.563,-1.172,-0.773,-0.390,-0.147,0.020,0.171,0.342,0.546,2.901
   2280.0,-1.674,-1.488,-1.184,-0.764,-0.377,-0.148,0.027,0.170,0.344,0.549,2.906
   2290.0,-1.735,-1.549,-1.176,-0.766,-0.385,-0.159,0.022,0.173,0.350,0.547,2.910
   2300.0,-1.752,-1.548,-1.194,-0.772,-0.380,-0.151,0.023,0.170,0.348,0.549,2.914
   2310.0,-1.889,-1.582,-1.168,-0.757,-0.371,-0.147,0.028,0.176,0.350,0.553,2.920
   2320.0,-1.797,-1.576,-1.178,-0.770,-0.370,-0.138,0.034,0.179,0.352,0.552,2.927
   2330.0,-1.724,-1.540,-1.152,-0.759,-0.375,-0.147,0.027,0.177,0.351,0.551,2.934


==> lagr-tree.csv <==
T,0.01,0.02,0.05,0.1,0.2,0.3,0.4,0.5,0.625,0.75,0.9
0.0,-0.885,-0.796,-0.633,-0.511,-0.376,-0.278,-0.196,-0.119,-0.021,0.104,0.854
10.0,-0.867,-0.774,-0.623,-0.504,-0.368,-0.274,-0.188,-0.110,-0.012,0.109,0.857
20.0,-0.902,-0.776,-0.631,-0.509,-0.372,-0.280,-0.198,-0.118,-0.016,0.110,0.853
30.0,-0.909,-0.814,-0.646,-0.526,-0.376,-0.275,-0.193,-0.117,-0.017,0.104,0.855
40.0,-0.910,-0.804,-0.647,-0.521,-0.380,-0.281,-0.197,-0.117,-0.011,0.115,0.864
50.0,-0.907,-0.803,-0.647,-0.528,-0.375,-0.275,-0.198,-0.119,-0.017,0.106,0.854
60.0,-0.899,-0.786,-0.640,-0.528,-0.380,-0.283,-0.200,-0.118,-0.014,0.110,0.866
70.0,-0.905,-0.788,-0.645,-0.518,-0.380,-0.284,-0.197,-0.117,-0.013,0.113,0.876
80.0,-0.935,-0.818,-0.664,-0.533,-0.383,-0.283,-0.194,-0.113,-0.010,0.114,0.897
90.0,-0.924,-0.788,-0.652,-0.523,-0.382,-0.280,-0.198,-0.116,-0.010,0.115,0.890
100.0,-0.924,-0.824,-0.670,-0.538,-0.390,-0.288,-0.203,-0.116,-0.015,0.112,0.892
110.0,-0.926,-0.827,-0.665,-0.546,-0.395,-0.293,-0.203,-0.123,-0.014,0.116,0.887
120.0,-0.925,-0.826,-0.670,-0.542,-0.389,-0.287,-0.197,-0.113,-0.005,0.123,0.889
130.0,-0.934,-0.831,-0.674,-0.548,-0.394,-0.294,-0.204,-0.117,-0.010,0.120,0.890
140.0,-0.933,-0.821,-0.669,-0.540,-0.392,-0.289,-0.198,-0.115,-0.010,0.121,0.893
150.0,-0.976,-0.833,-0.684,-0.558,-0.396,-0.294,-0.202,-0.117,-0.010,0.122,0.913
160.0,-0.955,-0.850,-0.680,-0.548,-0.394,-0.290,-0.198,-0.112,-0.004,0.120,0.902
170.0,-0.953,-0.850,-0.690,-0.552,-0.400,-0.294,-0.202,-0.117,-0.008,0.126,0.915
180.0,-0.956,-0.840,-0.678,-0.552,-0.397,-0.295,-0.199,-0.115,-0.004,0.128,0.893
190.0,-0.953,-0.849,-0.708,-0.567,-0.401,-0.293,-0.201,-0.116,-0.000,0.133,0.885
200.0,-0.989,-0.869,-0.709,-0.562,-0.404,-0.291,-0.201,-0.112,0.001,0.134,0.896
210.0,-0.938,-0.839,-0.686,-0.560,-0.407,-0.299,-0.210,-0.115,-0.001,0.130,0.919
220.0,-0.984,-0.865,-0.720,-0.574,-0.413,-0.303,-0.207,-0.117,-0.001,0.131,0.920
230.0,-0.978,-0.879,-0.686,-0.562,-0.407,-0.298,-0.201,-0.114,-0.002,0.133,0.937
240.0,-0.986,-0.877,-0.706,-0.574,-0.412,-0.302,-0.205,-0.112,0.002,0.132,0.939
250.0,-0.974,-0.867,-0.715,-0.577,-0.419,-0.306,-0.206,-0.115,0.000,0.128,0.935
260.0,-0.976,-0.865,-0.712,-0.584,-0.418,-0.304,-0.208,-0.115,-0.004,0.135,0.939
270.0,-0.986,-0.882,-0.712,-0.577,-0.415,-0.299,-0.201,-0.108,0.006,0.139,0.926
280.0,-1.002,-0.873,-0.706,-0.574,-0.421,-0.301,-0.206,-0.110,0.000,0.139,0.934
290.0,-0.996,-0.901,-0.730,-0.586,-0.427,-0.316,-0.211,-0.115,0.004,0.138,0.954
300.0,-1.001,-0.913,-0.742,-0.596,-0.430,-0.313,-0.204,-0.116,0.003,0.137,0.954
310.0,-1.033,-0.917,-0.738,-0.596,-0.425,-0.307,-0.205,-0.112,0.008,0.144,0.955
320.0,-0.987,-0.889,-0.727,-0.591,-0.424,-0.304,-0.204,-0.110,0.013,0.150,0.948
330.0,-1.013,-0.888,-0.722,-0.597,-0.431,-0.309,-0.206,-0.112,0.007,0.145,0.973
340.0,-1.017,-0.914,-0.732,-0.599,-0.436,-0.313,-0.211,-0.114,0.007,0.145,0.972
350.0,-1.011,-0.918,-0.729,-0.593,-0.434,-0.312,-0.207,-0.107,0.009,0.146,0.982
360.0,-1.043,-0.925,-0.749,-0.603,-0.427,-0.307,-0.203,-0.108,0.013,0.146,0.976
370.0,-1.028,-0.910,-0.742,-0.604,-0.430,-0.310,-0.206,-0.107,0.008,0.148,0.980
380.0,-0.996,-0.904,-0.745,-0.604,-0.432,-0.308,-0.202,-0.107,0.013,0.148,0.974
390.0,-1.008,-0.904,-0.752,-0.608,-0.440,-0.313,-0.208,-0.109,0.013,0.151,0.978
400.0,-1.087,-0.937,-0.752,-0.606,-0.435,-0.315,-0.212,-0.112,0.010,0.148,0.964
410.0,-1.062,-0.947,-0.749,-0.601,-0.432,-0.311,-0.201,-0.104,0.016,0.150,0.963
420.0,-1.039,-0.918,-0.753,-0.616,-0.442,-0.310,-0.205,-0.110,0.015,0.154,0.971
430.0,-1.066,-0.957,-0.770,-0.622,-0.450,-0.315,-0.206,-0.111,0.014,0.158,0.977
440.0,-1.018,-0.927,-0.769,-0.619,-0.444,-0.322,-0.209,-0.113,0.012,0.157,0.999
450.0,-1.068,-0.913,-0.769,-0.625,-0.446,-0.309,-0.202,-0.102,0.022,0.162,1.003
460.0,-1.015,-0.905,-0.753,-0.616,-0.443,-0.319,-0.208,-0.107,0.017,0.158,1.005
470.0,-1.021,-0.929,-0.759,-0.634,-0.453,-0.321,-0.212,-0.110,0.018,0.161,1.002
480.0,-1.062,-0.943,-0.773,-0.633,-0.455,-0.324,-0.212,-0.107,0.019,0.165,1.027
490.0,-1.097,-0.970,-0.792,-0.632,-0.458,-0.325,-0.212,-0.107,0.026,0.167,1.021
500.0,-1.088,-0.968,-0.796,-0.644,-0.456,-0.324,-0.212,-0.110,0.020,0.165,1.047
510.0,-1.072,-0.958,-0.786,-0.645,-0.451,-0.319,-0.207,-0.107,0.023,0.164,1.051
520.0,-1.091,-0.978,-0.796,-0.652,-0.459,-0.324,-0.210,-0.110,0.022,0.167,1.054
530.0,-1.116,-0.995,-0.800,-0.651,-0.459,-0.327,-0.211,-0.111,0.022,0.166,1.060
540.0,-1.083,-0.990,-0.814,-0.658,-0.469,-0.330,-0.213,-0.104,0.026,0.173,1.052
550.0,-1.114,-0.988,-0.819,-0.664,-0.466,-0.324,-0.212,-0.108,0.030,0.176,1.060
560.0,-1.140,-1.004,-0.828,-0.671,-0.475,-0.329,-0.216,-0.105,0.030,0.173,1.060
570.0,-1.126,-0.997,-0.818,-0.669,-0.475,-0.331,-0.217,-0.107,0.026,0.176,1.073
580.0,-1.064,-0.975,-0.825,-0.673,-0.480,-0.338,-0.215,-0.107,0.029,0.182,1.080
590.0,-1.120,-0.988,-0.825,-0.675,-0.482,-0.332,-0.211,-0.105,0.032,0.178,1.077
600.0,-1.117,-0.995,-0.840,-0.675,-0.479,-0.337,-0.218,-0.103,0.032,0.179,1.087
610.0,-1.118,-1.002,-0.836,-0.678,-0.483,-0.335,-0.217,-0.107,0.029,0.177,1.089
620.0,-1.146,-1.038,-0.851,-0.690,-0.492,-0.341,-0.219,-0.105,0.031,0.181,1.086
630.0,-1.142,-1.024,-0.836,-0.691,-0.488,-0.341,-0.218,-0.101,0.036,0.182,1.105
640.0,-1.166,-1.046,-0.856,-0.691,-0.494,-0.343,-0.224,-0.104,0.035,0.183,1.103
650.0,-1.130,-1.017,-0.849,-0.678,-0.489,-0.341,-0.214,-0.099,0.041,0.192,1.126
660.0,-1.131,-1.032,-0.863,-0.692,-0.489,-0.345,-0.219,-0.100,0.041,0.192,1.140
670.0,-1.183,-1.040,-0.870,-0.712,-0.505,-0.341,-0.218,-0.093,0.045,0.195,1.145
680.0,-1.154,-1.037,-0.864,-0.712,-0.502,-0.344,-0.215,-0.099,0.043,0.192,1.149
690.0,-1.168,-1.060,-0.877,-0.712,-0.497,-0.345,-0.213,-0.100,0.043,0.192,1.148
700.0,-1.202,-1.050,-0.884,-0.714,-0.502,-0.343,-0.213,-0.100,0.045,0.198,1.156
710.0,-1.154,-1.042,-0.869,-0.714,-0.502,-0.345,-0.215,-0.098,0.048,0.204,1.164
720.0,-1.164,-1.042,-0.877,-0.712,-0.512,-0.354,-0.218,-0.094,0.048,0.202,1.172
730.0,-1.161,-1.056,-0.885,-0.714,-0.510,-0.357,-0.221,-0.095,0.050,0.202,1.161
740.0,-1.214,-1.076,-0.880,-0.716,-0.509,-0.352,-0.221,-0.094,0.049,0.201,1.167
750.0,-1.166,-1.036,-0.893,-0.734,-0.513,-0.354,-0.214,-0.094,0.051,0.204,1.185
760.0,-1.226,-1.111,-0.904,-0.741,-0.521,-0.353,-0.219,-0.096,0.049,0.202,1.182
770.0,-1.228,-1.093,-0.909,-0.735,-0.520,-0.355,-0.217,-0.096,0.052,0.211,1.178
780.0,-1.233,-1.111,-0.917,-0.740,-0.519,-0.355,-0.212,-0.090,0.055,0.213,1.188
790.0,-1.208,-1.099,-0.919,-0.740,-0.516,-0.357,-0.214,-0.089,0.061,0.214,1.187
800.0,-1.237,-1.108,-0.912,-0.744,-0.522,-0.356,-0.212,-0.088,0.062,0.217,1.190
810.0,-1.261,-1.117,-0.925,-0.764,-0.532,-0.364,-0.218,-0.089,0.060,0.219,1.204
820.0,-1.228,-1.089,-0.907,-0.735,-0.518,-0.355,-0.219,-0.093,0.057,0.219,1.199
830.0,-1.189,-1.088,-0.903,-0.753,-0.528,-0.357,-0.216,-0.090,0.063,0.217,1.203
840.0,-1.211,-1.094,-0.929,-0.764,-0.529,-0.359,-0.216,-0.090,0.056,0.219,1.221
850.0,-1.226,-1.108,-0.932,-0.761,-0.533,-0.354,-0.215,-0.086,0.068,0.224,1.233
860.0,-1.247,-1.110,-0.914,-0.758,-0.530,-0.358,-0.214,-0.090,0.063,0.218,1.240
870.0,-1.212,-1.102,-0.936,-0.763,-0.533,-0.361,-0.214,-0.089,0.068,0.227,1.252
880.0,-1.251,-1.122,-0.943,-0.768,-0.537,-0.363,-0.217,-0.084,0.065,0.227,1.266
890.0,-1.228,-1.134,-0.956,-0.762,-0.530,-0.363,-0.217,-0.087,0.063,0.223,1.265
900.0,-1.238,-1.121,-0.941,-0.778,-0.539,-0.365,-0.217,-0.087,0.066,0.228,1.267
910.0,-1.269,-1.125,-0.938,-0.779,-0.546,-0.366,-0.217,-0.081,0.067,0.232,1.277
920.0,-1.244,-1.125,-0.965,-0.783,-0.539,-0.366,-0.215,-0.080,0.072,0.232,1.284
930.0,-1.276,-1.151,-0.955,-0.792,-0.546,-0.364,-0.210,-0.077,0.075,0.236,1.300
940.0,-1.245,-1.131,-0.954,-0.780,-0.551,-0.372,-0.218,-0.077,0.078,0.238,1.299
950.0,-1.265,-1.163,-0.984,-0.800,-0.552,-0.363,-0.211,-0.083,0.075,0.239,1.323
960.0,-1.265,-1.162,-0.982,-0.817,-0.556,-0.370,-0.213,-0.076,0.078,0.244,1.327
970.0,-1.272,-1.172,-0.993,-0.807,-0.555,-0.365,-0.218,-0.082,0.080,0.240,1.324
980.0,-1.311,-1.181,-0.984,-0.812,-0.557,-0.363,-0.212,-0.081,0.079,0.245,1.336
990.0,-1.324,-1.200,-1.000,-0.817,-0.552,-0.362,-0.210,-0.078,0.079,0.242,1.351
1000.0,-1.260,-1.150,-0.991,-0.813,-0.556,-0.362,-0.208,-0.076,0.082,0.245,1.357
1010.0,-1.353,-1.224,-1.014,-0.817,-0.558,-0.365,-0.206,-0.068,0.085,0.250,1.372
1020.0,-1.366,-1.225,-1.039,-0.841,-0.563,-0.363,-0.201,-0.059,0.092,0.255,1.385
1030.0,-1.388,-1.226,-1.037,-0.839,-0.563,-0.365,-0.203,-0.068,0.086,0.256,1.395
1040.0,-1.326,-1.211,-1.037,-0.839,-0.569,-0.372,-0.209,-0.073,0.089,0.252,1.416
1050.0,-1.375,-1.229,-1.020,-0.826,-0.565,-0.363,-0.210,-0.070,0.094,0.260,1.431
1060.0,-1.391,-1.248,-1.047,-0.839,-0.563,-0.368,-0.206,-0.067,0.094,0.256,1.449
1070.0,-1.381,-1.259,-1.057,-0.849,-0.570,-0.363,-0.209,-0.072,0.090,0.256,1.466
1080.0,-1.366,-1.250,-1.054,-0.844,-0.572,-0.364,-0.206,-0.063,0.100,0.266,1.482
1090.0,-1.406,-1.271,-1.066,-0.855,-0.571,-0.366,-0.202,-0.061,0.098,0.270,1.494
1100.0,-1.400,-1.282,-1.067,-0.852,-0.559,-0.353,-0.196,-0.060,0.097,0.265,1.506
1110.0,-1.380,-1.246,-1.041,-0.857,-0.574,-0.368,-0.200,-0.059,0.101,0.269,1.526
1120.0,-1.372,-1.264,-1.047,-0.864,-0.573,-0.358,-0.198,-0.053,0.102,0.272,1.536
1130.0,-1.402,-1.251,-1.048,-0.857,-0.574,-0.362,-0.196,-0.053,0.103,0.278,1.549
1140.0,-1.374,-1.249,-1.062,-0.858,-0.571,-0.362,-0.199,-0.056,0.101,0.275,1.574
1150.0,-1.353,-1.253,-1.055,-0.861,-0.577,-0.367,-0.201,-0.061,0.102,0.281,1.590
1160.0,-1.366,-1.254,-1.061,-0.851,-0.573,-0.358,-0.192,-0.052,0.105,0.277,1.604
1170.0,-1.415,-1.283,-1.068,-0.878,-0.586,-0.370,-0.199,-0.053,0.108,0.280,1.618
1180.0,-1.440,-1.313,-1.115,-0.896,-0.578,-0.360,-0.189,-0.049,0.114,0.282,1.630
1190.0,-1.383,-1.281,-1.088,-0.883,-0.583,-0.363,-0.190,-0.047,0.115,0.285,1.634
1200.0,-1.457,-1.319,-1.112,-0.908,-0.583,-0.363,-0.191,-0.051,0.112,0.285,1.636
1210.0,-1.450,-1.328,-1.121,-0.910,-0.583,-0.368,-0.187,-0.044,0.117,0.287,1.638
1220.0,-1.457,-1.322,-1.111,-0.908,-0.583,-0.357,-0.180,-0.038,0.120,0.292,1.640
1230.0,-1.503,-1.360,-1.141,-0.901,-0.572,-0.360,-0.187,-0.041,0.124,0.293,1.646
1240.0,-1.546,-1.388,-1.163,-0.898,-0.581,-0.352,-0.173,-0.034,0.125,0.298,1.652
1250.0,-1.507,-1.390,-1.163,-0.907,-0.592,-0.361,-0.176,-0.037,0.128,0.293,1.659
1260.0,-1.537,-1.383,-1.166,-0.920,-0.594,-0.358,-0.182,-0.033,0.125,0.294,1.674
1270.0,-1.535,-1.380,-1.157,-0.913,-0.585,-0.349,-0.179,-0.033,0.134,0.300,1.687
1280.0,-1.529,-1.371,-1.158,-0.915,-0.588,-0.352,-0.177,-0.030,0.134,0.303,1.702
1290.0,-1.547,-1.423,-1.205,-0.938,-0.592,-0.352,-0.178,-0.031,0.134,0.308,1.706
1300.0,-1.574,-1.421,-1.190,-0.937,-0.586,-0.358,-0.176,-0.030,0.133,0.304,1.728
1310.0,-1.565,-1.426,-1.177,-0.925,-0.593,-0.355,-0.171,-0.017,0.135,0.306,1.735
1320.0,-1.539,-1.394,-1.192,-0.933,-0.595,-0.349,-0.170,-0.020,0.138,0.313,1.742
1330.0,-1.604,-1.470,-1.249,-0.978,-0.599,-0.362,-0.167,-0.019,0.140,0.315,1.747
1340.0,-1.593,-1.454,-1.233,-0.988,-0.598,-0.344,-0.156,-0.018,0.146,0.316,1.764
1350.0,-1.642,-1.476,-1.233,-0.969,-0.589,-0.340,-0.159,-0.018,0.148,0.322,1.778
1360.0,-1.597,-1.467,-1.220,-0.957,-0.591,-0.349,-0.161,-0.011,0.152,0.325,1.797
1370.0,-1.599,-1.486,-1.252,-0.979,-0.595,-0.349,-0.160,-0.016,0.152,0.324,1.806
1380.0,-1.662,-1.521,-1.243,-0.970,-0.587,-0.338,-0.151,-0.008,0.148,0.324,1.817
1390.0,-1.667,-1.536,-1.286,-0.978,-0.574,-0.332,-0.146,-0.006,0.160,0.335,1.829
1400.0,-1.702,-1.551,-1.268,-0.990,-0.582,-0.329,-0.144,0.002,0.163,0.333,1.842
1410.0,-1.690,-1.532,-1.292,-0.985,-0.587,-0.322,-0.145,-0.000,0.165,0.337,1.846
1420.0,-1.700,-1.555,-1.301,-0.994,-0.591,-0.323,-0.154,-0.000,0.168,0.339,1.858
1430.0,-1.658,-1.517,-1.292,-0.985,-0.572,-0.320,-0.143,0.006,0.170,0.343,1.883
1440.0,-1.789,-1.618,-1.312,-0.989,-0.577,-0.319,-0.137,0.010,0.171,0.344,1.904
1450.0,-1.815,-1.633,-1.318,-0.987,-0.563,-0.316,-0.137,0.009,0.171,0.346,1.920
1460.0,-1.801,-1.639,-1.340,-1.001,-0.552,-0.307,-0.127,0.016,0.177,0.351,1.928
1470.0,-1.824,-1.644,-1.371,-0.994,-0.566,-0.308,-0.128,0.016,0.180,0.353,1.944
1480.0,-1.845,-1.669,-1.344,-0.979,-0.557,-0.298,-0.119,0.024,0.185,0.362,1.955


==> nnb.csv <==
n,gpu,tree
32768,72,0.466
65536,85,0.471
131072,89,0.470
262144,79,0.468
524288,51,0.469
1048576,15,0.468
2097152,5.249,0.468

==> nsteps-reg.csv <==
n,gpu,tree,gpu-pc,tree-pc
32768,0.24E+07,0.84E+07,73.2422,256
65536,0.56E+07,0.17E+08,85.4492,256
131072,0.17E+08,0.67E+08,129.7,512
262144,0.36E+08,0.13E+09,137.329,512
524288,0.84E+08,0.27E+09,160.217,512
1048576,0.26E+09,0.11E+10,247.955,1024
2079152,0.80E+09,0.21E+10,381.469726563,1024


==> nsteps.csv <==
n,gpu,tree,gpu-pc,tree-pc
32768,0.17E+08,0.35E+08,518.799,1068.12
65536,0.43E+08,0.71E+08,656.128,1083.37
131072,0.11E+09,0.28E+09,839.233,2136.23
262144,0.28E+09,0.55E+09,1068.12,2098.08
524288,0.73E+09,0.11E+10,1392.36,2098.08
1048576,0.19E+10,0.44E+10,1811.98,4196.17
2079152,0.51E+10,0.88E+10,2431.86950684,4196.16699219

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> tree-core.csv <==
0,0.3272,7473
10,0.3337,7484
20,0.3345,7616
30,0.3134,6559
40,0.3287,7163
50,0.3115,6237
60,0.3030,5838
70,0.3148,6228
80,0.3110,5974
90,0.3323,6820
100,0.3131,6034
110,0.2958,5427
120,0.2892,4876
130,0.2815,4609
140,0.3167,5875
150,0.2967,5140
160,0.3018,5362
170,0.2975,5090
180,0.3099,5458
190,0.2788,4334
200,0.2804,4435
210,0.2957,4946
220,0.2634,3758
230,0.2805,4226
240,0.2776,4253
250,0.2787,4304
260,0.2823,4426
270,0.2656,3833
280,0.2746,4104
290,0.2450,3201
300,0.2535,3529
310,0.2482,3373
320,0.2613,3655
330,0.2575,3583
340,0.2374,2964
350,0.2396,2997
360,0.2426,3084
370,0.2569,3514
380,0.2432,3128
390,0.2437,3228
400,0.2230,2581
410,0.2396,2945
420,0.2254,2714
430,0.2327,2904
440,0.2268,2787
450,0.2379,2999
460,0.2305,2885
470,0.2251,2675
480,0.2254,2703
490,0.2100,2343
500,0.2158,2534
510,0.2109,2336
520,0.2170,2578
530,0.2137,2384
540,0.2052,2294
550,0.1973,2099
560,0.1904,1955
570,0.1763,1727
580,0.2017,2299
590,0.1936,2094
600,0.1884,1921
610,0.1930,1971
620,0.1902,1958
630,0.1886,1990
640,0.1799,1776
650,0.1762,1703
660,0.1714,1658
670,0.1755,1735
680,0.1429,1076
690,0.1695,1644
700,0.1612,1449
710,0.1640,1503
720,0.1643,1547
730,0.1558,1395
740,0.1585,1474
750,0.1655,1651
760,0.1295,1008
770,0.1424,1238
780,0.1406,1223
790,0.1343,1165
800,0.1364,1158
810,0.1278,1033
820,0.1279,966
830,0.1409,1218
840,0.1373,1202
850,0.1228,979
860,0.1325,1086
870,0.1333,1137
880,0.1296,1092
890,0.1272,1105
900,0.1140,844
910,0.1213,949
920,0.1223,1034
930,0.1078,787
940,0.1167,945
950,0.1099,915
960,0.1099,919
970,0.1046,793
980,0.1112,857
990,0.1006,791
1000,0.1083,887
1010,0.0826,507
1020,0.0898,692
1030,0.0799,544
1040,0.0869,650
1050,0.0825,581
1060,0.0729,550
1070,0.0746,549
1080,0.0795,569
1090,0.0745,520
1100,0.0755,527
1110,0.0793,605
1120,0.0745,536
1130,0.0753,542
1140,0.0736,534
1150,0.0788,573
1160,0.0699,472
1170,0.0722,496
1180,0.0632,425
1190,0.0621,413
1200,0.0598,436
1210,0.0522,339
1220,0.0535,348
1230,0.0457,301
1240,0.0314,151
1250,0.0450,306
1260,0.0435,282
1270,0.0321,165
1280,0.0513,421
1290,0.0392,269
1300,0.0388,256
1310,0.0424,292
1320,0.0409,272
1330,0.0351,250
1340,0.0354,263
1350,0.0273,174
1360,0.0322,219
1370,0.0293,195
1380,0.0223,139
1390,0.0258,190
1400,0.0214,148
1410,0.0252,206
1420,0.0234,169
1430,0.0246,206
1440,0.0153,92
1450,0.0174,135
1460,0.0162,131
1470,0.0156,149
1480,0.0139,117


==> tree-ene.csv <==
0.00,0
1.00,0
2.00,0
3.00,0
4.00,0
5.00,0
6.00,0
7.00,0
8.00,0
9.00,0
10.00,0
11.00,0
12.00,0
13.00,0
14.00,0
15.00,0
16.00,0
17.00,0
18.00,0
19.00,0
20.00,0
21.00,0
22.00,4.00737e-06
23.00,4.00737e-06
24.00,4.00737e-06
25.00,4.00737e-06
26.00,0
27.00,4.00737e-06
28.00,4.00737e-06
29.00,4.00737e-06
30.00,4.00737e-06
31.00,4.00737e-06
32.00,4.00737e-06
33.00,4.00737e-06
34.00,4.00737e-06
35.00,4.00737e-06
36.00,4.00737e-06
37.00,4.00737e-06
38.00,0
39.00,4.00737e-06
40.00,4.00737e-06
41.00,0
42.00,0
43.00,0
44.00,0
45.00,4.00737e-06
46.00,4.00737e-06
47.00,0
48.00,0
49.00,0
50.00,0
51.00,0
52.00,0
53.00,0
54.00,0
55.00,0
56.00,0
57.00,4.00737e-06
58.00,0
59.00,0
60.00,4.00737e-06
61.00,0
62.00,4.00737e-06
63.00,0
64.00,4.00737e-06
65.00,4.00737e-06
66.00,4.00737e-06
67.00,4.00737e-06
68.00,4.00737e-06
69.00,4.00737e-06
70.00,4.00737e-06
71.00,4.00737e-06
72.00,4.00737e-06
73.00,4.00737e-06
74.00,4.00737e-06
75.00,4.00737e-06
76.00,4.00737e-06
77.00,4.00737e-06
78.00,4.00737e-06
79.00,4.00737e-06
80.00,4.00737e-06
81.00,4.00737e-06
82.00,4.00737e-06
83.00,4.00737e-06
84.00,4.00737e-06
85.00,4.00737e-06
86.00,4.00737e-06
87.00,4.00737e-06
88.00,4.00737e-06
89.00,4.00737e-06
90.00,4.00737e-06
91.00,4.00737e-06
92.00,4.00737e-06
93.00,4.00737e-06
94.00,4.00737e-06
95.00,4.00737e-06
96.00,4.00737e-06
97.00,4.00737e-06
98.00,4.00737e-06
99.00,4.00737e-06
100.00,4.00737e-06
101.00,4.00737e-06
102.00,4.00737e-06
103.00,4.00737e-06
104.00,4.00737e-06
105.00,4.00737e-06
106.00,4.00737e-06
107.00,4.00737e-06
108.00,4.00737e-06
109.00,4.00737e-06
110.00,4.00737e-06
111.00,8.01475e-06
112.00,4.00737e-06
113.00,4.00737e-06
114.00,8.01475e-06
115.00,8.01475e-06
116.00,4.00737e-06
117.00,4.00737e-06
118.00,8.01475e-06
119.00,8.01475e-06
120.00,8.01475e-06
121.00,8.01475e-06
122.00,8.01475e-06
123.00,8.01475e-06
124.00,8.01475e-06
125.00,8.01475e-06
126.00,-8.01475e-06
127.00,-8.01475e-06
128.00,-8.01475e-06
129.00,-8.01475e-06
130.00,-8.01475e-06
131.00,-8.01475e-06
132.00,-8.01475e-06
133.00,-8.01475e-06
134.00,-8.01475e-06
135.00,-8.01475e-06
136.00,-8.01475e-06
137.00,-8.01475e-06
138.00,-8.01475e-06
139.00,-8.01475e-06
140.00,-8.01475e-06
141.00,-8.01475e-06
142.00,-8.01475e-06
143.00,-8.01475e-06
144.00,-8.01475e-06
145.00,-8.01475e-06
146.00,-4.00737e-06
147.00,-4.00737e-06
148.00,-8.01475e-06
149.00,-4.00737e-06
150.00,-4.00737e-06
151.00,-4.00737e-06
152.00,-4.00737e-06
153.00,-4.00737e-06
154.00,-4.00737e-06
155.00,0
156.00,0
157.00,0
158.00,-4.00737e-06
159.00,-4.00737e-06
160.00,-4.00737e-06
161.00,-4.00737e-06
162.00,-4.00737e-06
163.00,-4.00737e-06
164.00,-4.00737e-06
165.00,-4.00737e-06
166.00,-4.00737e-06
167.00,-4.00737e-06
168.00,-4.00737e-06
169.00,-4.00737e-06
170.00,-4.00737e-06
171.00,-4.00737e-06
172.00,-4.00737e-06
173.00,-8.01475e-06
174.00,-8.01475e-06
175.00,-8.01475e-06
176.00,-8.01475e-06
177.00,-8.01475e-06
178.00,-8.01475e-06
179.00,-8.01475e-06
180.00,-8.01475e-06
181.00,-8.01475e-06
182.00,-8.01475e-06
183.00,-8.01475e-06
184.00,-8.01475e-06
185.00,-8.01475e-06
186.00,-8.01475e-06
187.00,-8.01475e-06
188.00,-8.01475e-06
189.00,-8.01475e-06
190.00,-8.01475e-06
191.00,-8.01475e-06
192.00,-8.01475e-06
193.00,-8.01475e-06
194.00,-8.01475e-06
195.00,-8.01475e-06
196.00,-8.01475e-06
197.00,-8.01475e-06
198.00,-8.01475e-06
199.00,-8.01475e-06
200.00,-8.01475e-06
201.00,-8.01475e-06
202.00,-8.01475e-06
203.00,-8.01475e-06
204.00,-1.20221e-05
205.00,-1.20221e-05
206.00,-1.20221e-05
207.00,-1.20221e-05
208.00,-1.20221e-05
209.00,-1.20221e-05
210.00,-1.20221e-05
211.00,-8.01475e-06
212.00,-1.20221e-05
213.00,-1.20221e-05
214.00,-8.01475e-06
215.00,-1.20221e-05
216.00,-8.01475e-06
217.00,-8.01475e-06
218.00,-8.01475e-06
219.00,-8.01475e-06
220.00,-8.01475e-06
221.00,-8.01475e-06
222.00,-8.01475e-06
223.00,-4.00737e-06
224.00,-8.01475e-06
225.00,-4.00737e-06
226.00,-8.01475e-06
227.00,-8.01475e-06
228.00,-8.01475e-06
229.00,-8.01475e-06
230.00,-8.01475e-06
231.00,-8.01475e-06
232.00,-8.01475e-06
233.00,-8.01475e-06
234.00,-8.01475e-06
235.00,-8.01475e-06
236.00,-8.01475e-06
237.00,-4.00737e-06
238.00,-4.00737e-06
239.00,-8.01475e-06
240.00,-8.01475e-06
241.00,-4.00737e-06
242.00,-8.01475e-06
243.00,-8.01475e-06
244.00,-8.01475e-06
245.00,-4.00737e-06
246.00,-4.00737e-06
247.00,-4.00737e-06
248.00,-4.00737e-06
249.00,-4.00737e-06
250.00,-4.00737e-06
251.00,-8.01475e-06
252.00,-8.01475e-06
253.00,-8.01475e-06
254.00,-8.01475e-06
255.00,-8.01475e-06
256.00,-8.01475e-06
257.00,-8.01475e-06
258.00,-8.01475e-06
259.00,-8.01475e-06
260.00,-8.01475e-06
261.00,-8.01475e-06
262.00,0
263.00,0
264.00,0
265.00,0
266.00,0
267.00,0
268.00,0
269.00,0
270.00,0
271.00,0
272.00,0
273.00,0
274.00,0
275.00,0
276.00,-4.00737e-06
277.00,-4.00737e-06
278.00,-4.00737e-06
279.00,-4.00737e-06
280.00,-4.00737e-06
281.00,-4.00737e-06
282.00,-4.00737e-06
283.00,-4.00737e-06
284.00,-4.00737e-06
285.00,-4.00737e-06
286.00,-4.00737e-06
287.00,-4.00737e-06
288.00,-4.00737e-06
289.00,-4.00737e-06
290.00,-4.00737e-06
291.00,-4.00737e-06
292.00,-4.00737e-06
293.00,-4.00737e-06
294.00,-4.00737e-06
295.00,-4.00737e-06
296.00,-4.00737e-06
297.00,-4.00737e-06
298.00,-4.00737e-06
299.00,-4.00737e-06
300.00,-4.00737e-06
301.00,-4.00737e-06
302.00,-4.00737e-06
303.00,-4.00737e-06
304.00,-4.00737e-06
305.00,-4.00737e-06
306.00,-4.00737e-06
307.00,-4.00737e-06
308.00,-4.00737e-06
309.00,-4.00737e-06
310.00,0
311.00,0
312.00,-4.00737e-06
313.00,-4.00737e-06
314.00,-4.00737e-06
315.00,-4.00737e-06
316.00,-4.00737e-06
317.00,-4.00737e-06
318.00,-4.00737e-06
319.00,-4.00737e-06
320.00,-4.00737e-06
321.00,-4.00737e-06
322.00,-4.00737e-06
323.00,-4.00737e-06
324.00,-4.00737e-06
325.00,-4.00737e-06
326.00,-4.00737e-06
327.00,-4.00737e-06
328.00,-4.00737e-06
329.00,-4.00737e-06
330.00,-4.00737e-06
331.00,-4.00737e-06
332.00,-4.00737e-06
333.00,-4.00737e-06
334.00,-4.00737e-06
335.00,-4.00737e-06
336.00,-4.00737e-06
337.00,-4.00737e-06
338.00,-4.00737e-06
339.00,-4.00737e-06
340.00,-4.00737e-06
341.00,-4.00737e-06
342.00,-4.00737e-06
343.00,-4.00737e-06
344.00,-4.00737e-06
345.00,-4.00737e-06
346.00,-4.00737e-06
347.00,-4.00737e-06
348.00,-4.00737e-06
349.00,-4.00737e-06
350.00,-4.00737e-06
351.00,-4.00737e-06
352.00,-4.00737e-06
353.00,-4.00737e-06
354.00,-4.00737e-06
355.00,-4.00737e-06
356.00,0
357.00,-4.00737e-06
358.00,-4.00737e-06
359.00,-4.00737e-06
360.00,0
361.00,0
362.00,0
363.00,0
364.00,0
365.00,0
366.00,0
367.00,0
368.00,0
369.00,0
370.00,0
371.00,0
372.00,0
373.00,0
374.00,0
375.00,0
376.00,0
377.00,0
378.00,0
379.00,0
380.00,0
381.00,-4.00737e-06
382.00,-4.00737e-06
383.00,0
384.00,-4.00737e-06
385.00,-4.00737e-06
386.00,-4.00737e-06
387.00,-4.00737e-06
388.00,-4.00737e-06
389.00,0
390.00,0
391.00,0
392.00,0
393.00,-8.01475e-06
394.00,-8.01475e-06
395.00,-8.01475e-06
396.00,-8.01475e-06
397.00,-8.01475e-06
398.00,-8.01475e-06
399.00,-8.01475e-06
400.00,-8.01475e-06
401.00,-8.01475e-06
402.00,-8.01475e-06
403.00,-8.01475e-06
404.00,-8.01475e-06
405.00,-8.01475e-06
406.00,-8.01475e-06
407.00,-8.01475e-06
408.00,-8.01475e-06
409.00,-1.20221e-05
410.00,-1.20221e-05
411.00,-1.20221e-05
412.00,-1.20221e-05
413.00,-1.20221e-05
414.00,-1.20221e-05
415.00,-1.20221e-05
416.00,-1.20221e-05
417.00,-1.20221e-05
418.00,-1.20221e-05
419.00,-1.20221e-05
420.00,-1.20221e-05
421.00,-1.20221e-05
422.00,-1.20221e-05
423.00,-1.20221e-05
424.00,-1.20221e-05
425.00,-1.20221e-05
426.00,-1.20221e-05
427.00,-1.20221e-05
428.00,-1.20221e-05
429.00,-1.20221e-05
430.00,-1.20221e-05
431.00,-1.20221e-05
432.00,-1.20221e-05
433.00,-1.20221e-05
434.00,-1.20221e-05
435.00,-1.20221e-05
436.00,-1.20221e-05
437.00,-1.20221e-05
438.00,-1.20221e-05
439.00,-1.20221e-05
440.00,-1.20221e-05
441.00,-1.20221e-05
442.00,-8.01475e-06
443.00,-1.20221e-05
444.00,-8.01475e-06
445.00,-8.01475e-06
446.00,-2.00369e-05
447.00,-2.00369e-05
448.00,-2.00369e-05
449.00,-2.00369e-05
450.00,-2.00369e-05
451.00,-2.00369e-05
452.00,-2.00369e-05
453.00,-2.00369e-05
454.00,-2.00369e-05
455.00,-2.00369e-05
456.00,-2.00369e-05
457.00,-2.00369e-05
458.00,-2.00369e-05
459.00,-2.00369e-05
460.00,-2.00369e-05
461.00,-2.00369e-05
462.00,-1.60295e-05
463.00,-1.60295e-05
464.00,-1.60295e-05
465.00,-1.20221e-05
466.00,-1.20221e-05
467.00,-1.60295e-05
468.00,-1.20221e-05
469.00,-1.20221e-05
470.00,-1.60295e-05
471.00,-1.20221e-05
472.00,-1.60295e-05
473.00,-1.60295e-05
474.00,-1.20221e-05
475.00,-1.20221e-05
476.00,-1.20221e-05
477.00,-1.20221e-05
478.00,-1.20221e-05
479.00,-1.20221e-05
480.00,-1.20221e-05
481.00,-1.20221e-05
482.00,-1.20221e-05
483.00,-8.01475e-06
484.00,-1.20221e-05
485.00,-8.01475e-06
486.00,1.20221e-05
487.00,8.01475e-06
488.00,4.00737e-06
489.00,0
490.00,0
491.00,0
492.00,0
493.00,0
494.00,0
495.00,0
496.00,0
497.00,0
498.00,0
499.00,0
500.00,0
501.00,-4.00737e-06
502.00,-8.01475e-06
503.00,-2.40442e-05
504.00,-2.80516e-05
505.00,-2.80516e-05
506.00,-2.80516e-05
507.00,-2.40442e-05
508.00,-2.40442e-05
509.00,-2.40442e-05
510.00,-2.40442e-05
511.00,-2.80516e-05
512.00,-3.2059e-05
513.00,-2.80516e-05
514.00,-2.80516e-05
515.00,-3.2059e-05
516.00,-3.2059e-05
517.00,-3.2059e-05
518.00,-3.2059e-05
519.00,-3.2059e-05
520.00,-3.2059e-05
521.00,-3.2059e-05
522.00,-3.2059e-05
523.00,-2.00369e-05
524.00,-3.2059e-05
525.00,-2.40442e-05
526.00,-2.80516e-05
527.00,-2.80516e-05
528.00,-4.40811e-05
529.00,-3.60664e-05
530.00,-6.81254e-05
531.00,-6.81254e-05
532.00,-6.81254e-05
533.00,-6.81254e-05
534.00,-6.81254e-05
535.00,-6.81254e-05
536.00,-6.81254e-05
537.00,-7.21327e-05
538.00,-7.21327e-05
539.00,-7.61401e-05
540.00,-7.61401e-05
541.00,-7.61401e-05
542.00,-7.61401e-05
543.00,-7.61401e-05
544.00,-7.61401e-05
545.00,-7.61401e-05
546.00,-7.61401e-05
547.00,-7.61401e-05
548.00,-7.61401e-05
549.00,-7.61401e-05
550.00,-7.61401e-05
551.00,-8.01475e-05
552.00,-8.01475e-05
553.00,-8.01475e-05
554.00,-8.01475e-05
555.00,-8.01475e-05
556.00,-8.01475e-05
557.00,-8.01475e-05
558.00,-8.01475e-05
559.00,-8.01475e-05
560.00,-8.01475e-05
561.00,-9.21696e-05
562.00,-9.21696e-05
563.00,-9.21696e-05
564.00,-9.21696e-05
565.00,-9.21696e-05
566.00,-9.6177e-05
567.00,-9.21696e-05
568.00,-9.21696e-05
569.00,-9.21696e-05
570.00,-9.21696e-05
571.00,-9.21696e-05
572.00,-8.81622e-05
573.00,-8.81622e-05
574.00,-8.81622e-05
575.00,-9.21696e-05
576.00,-8.81622e-05
577.00,-8.81622e-05
578.00,-8.81622e-05
579.00,-9.21696e-05
580.00,-8.81622e-05
581.00,-8.81622e-05
582.00,-8.81622e-05
583.00,-9.21696e-05
584.00,-9.21696e-05
585.00,-9.21696e-05
586.00,-9.21696e-05
587.00,-9.21696e-05
588.00,-9.21696e-05
589.00,-9.21696e-05
590.00,-9.21696e-05
591.00,-9.6177e-05
592.00,-9.6177e-05
593.00,-9.6177e-05
594.00,-9.6177e-05
595.00,-9.6177e-05
596.00,-9.21696e-05
597.00,-9.21696e-05
598.00,-9.21696e-05
599.00,-9.21696e-05
600.00,-9.21696e-05
601.00,-9.21696e-05
602.00,-9.21696e-05
603.00,-9.21696e-05
604.00,-9.21696e-05
605.00,-9.21696e-05
606.00,-9.21696e-05
607.00,-9.21696e-05
608.00,-9.21696e-05
609.00,-8.81622e-05
610.00,-8.81622e-05
611.00,-8.81622e-05
612.00,-8.81622e-05
613.00,-8.81622e-05
614.00,-9.21696e-05
615.00,-9.21696e-05
616.00,-9.21696e-05
617.00,-9.6177e-05
618.00,-9.6177e-05
619.00,-9.21696e-05
620.00,-9.21696e-05
621.00,-9.21696e-05
622.00,-9.21696e-05
623.00,-9.21696e-05
624.00,-9.21696e-05
625.00,-9.21696e-05
626.00,-9.21696e-05
627.00,-8.81622e-05
628.00,-8.81622e-05
629.00,-9.21696e-05
630.00,-9.21696e-05
631.00,-9.21696e-05
632.00,-9.21696e-05
633.00,-9.21696e-05
634.00,-9.21696e-05
635.00,-9.21696e-05
636.00,-9.21696e-05
637.00,-9.21696e-05
638.00,-9.21696e-05
639.00,-9.21696e-05
640.00,-9.21696e-05
641.00,-9.21696e-05
642.00,-9.21696e-05
643.00,-9.21696e-05
644.00,-8.81622e-05
645.00,-8.81622e-05
646.00,-9.21696e-05
647.00,-8.81622e-05
648.00,-8.81622e-05
649.00,-8.81622e-05
650.00,-8.81622e-05
651.00,-8.81622e-05
652.00,-8.81622e-05
653.00,-8.81622e-05
654.00,-8.81622e-05
655.00,-8.81622e-05
656.00,-8.41548e-05
657.00,-8.81622e-05
658.00,-8.81622e-05
659.00,-8.81622e-05
660.00,-8.81622e-05
661.00,-8.81622e-05
662.00,-8.81622e-05
663.00,-8.81622e-05
664.00,-8.81622e-05
665.00,-8.81622e-05
666.00,-8.81622e-05
667.00,-8.81622e-05
668.00,-8.81622e-05
669.00,-8.81622e-05
670.00,-8.81622e-05
671.00,-8.81622e-05
672.00,-8.81622e-05
673.00,-8.81622e-05
674.00,-8.81622e-05
675.00,-8.81622e-05
676.00,-8.81622e-05
677.00,-8.81622e-05
678.00,-8.81622e-05
679.00,-8.81622e-05
680.00,-8.81622e-05
681.00,-8.81622e-05
682.00,-8.81622e-05
683.00,-9.21696e-05
684.00,-8.81622e-05
685.00,-8.81622e-05
686.00,-8.81622e-05
687.00,-9.21696e-05
688.00,-9.21696e-05
689.00,-9.21696e-05
690.00,-9.21696e-05
691.00,-9.21696e-05
692.00,-9.21696e-05
693.00,-9.21696e-05
694.00,-9.6177e-05
695.00,-9.21696e-05
696.00,-9.21696e-05
697.00,-9.21696e-05
698.00,-9.21696e-05
699.00,-9.21696e-05
700.00,-8.81622e-05
701.00,-8.81622e-05
702.00,-8.81622e-05
703.00,-8.81622e-05
704.00,-8.81622e-05
705.00,-8.81622e-05
706.00,-8.41548e-05
707.00,-8.01475e-05
708.00,-8.01475e-05
709.00,-8.01475e-05
710.00,-8.01475e-05
711.00,-8.01475e-05
712.00,-8.01475e-05
713.00,-8.01475e-05
714.00,-8.41548e-05
715.00,-8.41548e-05
716.00,-8.01475e-05
717.00,-8.41548e-05
718.00,-8.41548e-05
719.00,-8.41548e-05
720.00,-8.41548e-05
721.00,-8.41548e-05
722.00,-8.41548e-05
723.00,-8.41548e-05
724.00,-8.41548e-05
725.00,-8.41548e-05
726.00,-8.41548e-05
727.00,-8.41548e-05
728.00,-8.41548e-05
729.00,-8.41548e-05
730.00,-8.41548e-05
731.00,-8.41548e-05
732.00,-8.41548e-05
733.00,-8.41548e-05
734.00,-8.41548e-05
735.00,-8.41548e-05
736.00,-8.01475e-05
737.00,-8.01475e-05
738.00,-8.41548e-05
739.00,-8.41548e-05
740.00,-8.41548e-05
741.00,-8.41548e-05
742.00,-8.41548e-05
743.00,-8.41548e-05
744.00,-8.41548e-05
745.00,-8.41548e-05
746.00,-8.01475e-05
747.00,-8.01475e-05
748.00,-8.01475e-05
749.00,-8.01475e-05
750.00,-7.61401e-05
751.00,-7.61401e-05
752.00,-8.01475e-05
753.00,-8.01475e-05
754.00,-7.61401e-05
755.00,-8.01475e-05
756.00,-8.01475e-05
757.00,-8.01475e-05
758.00,-7.61401e-05
759.00,-7.61401e-05
760.00,-7.61401e-05
761.00,-8.01475e-05
762.00,-8.01475e-05
763.00,-8.01475e-05
764.00,-8.01475e-05
765.00,-8.01475e-05
766.00,-8.01475e-05
767.00,-8.01475e-05
768.00,-8.01475e-05
769.00,-8.01475e-05
770.00,-7.61401e-05
771.00,-7.61401e-05
772.00,-7.61401e-05
773.00,-7.61401e-05
774.00,-7.61401e-05
775.00,-7.61401e-05
776.00,-7.61401e-05
777.00,-7.61401e-05
778.00,-7.21327e-05
779.00,-7.21327e-05
780.00,-7.21327e-05
781.00,-7.61401e-05
782.00,-7.61401e-05
783.00,-7.21327e-05
784.00,-7.61401e-05
785.00,-8.01475e-05
786.00,-8.01475e-05
787.00,-8.01475e-05
788.00,-8.01475e-05
789.00,-8.01475e-05
790.00,-8.01475e-05
791.00,-7.61401e-05
792.00,-8.01475e-05
793.00,-8.01475e-05
794.00,-7.61401e-05
795.00,-7.61401e-05
796.00,-7.61401e-05
797.00,-7.61401e-05
798.00,-7.21327e-05
799.00,-7.61401e-05
800.00,-7.61401e-05
801.00,-7.61401e-05
802.00,-7.61401e-05
803.00,-7.61401e-05
804.00,-7.61401e-05
805.00,-8.01475e-05
806.00,-8.01475e-05
807.00,-8.01475e-05
808.00,-8.01475e-05
809.00,-9.6177e-05
810.00,-9.6177e-05
811.00,-9.6177e-05
812.00,-9.6177e-05
813.00,-9.21696e-05
814.00,-9.21696e-05
815.00,-9.6177e-05
816.00,-9.21696e-05
817.00,-9.21696e-05
818.00,-9.6177e-05
819.00,-9.6177e-05
820.00,-9.6177e-05
821.00,-8.81622e-05
822.00,-8.81622e-05
823.00,-8.81622e-05
824.00,-8.81622e-05
825.00,-8.81622e-05
826.00,-8.81622e-05
827.00,-8.81622e-05
828.00,-8.41548e-05
829.00,-8.81622e-05
830.00,-8.81622e-05
831.00,-8.01475e-05
832.00,-8.01475e-05
833.00,-8.01475e-05
834.00,-8.01475e-05
835.00,-8.41548e-05
836.00,-8.41548e-05
837.00,-8.41548e-05
838.00,-8.41548e-05
839.00,-8.41548e-05
840.00,-8.41548e-05
841.00,-8.41548e-05
842.00,-8.41548e-05
843.00,-8.41548e-05
844.00,-8.41548e-05
845.00,-8.41548e-05
846.00,-8.81622e-05
847.00,-8.41548e-05
848.00,-8.41548e-05
849.00,-8.41548e-05
850.00,-8.41548e-05
851.00,-8.41548e-05
852.00,-8.81622e-05
853.00,-8.81622e-05
854.00,-8.81622e-05
855.00,-8.81622e-05
856.00,-8.81622e-05
857.00,-8.81622e-05
858.00,-8.81622e-05
859.00,-8.41548e-05
860.00,-8.01475e-05
861.00,-8.01475e-05
862.00,-8.01475e-05
863.00,-8.01475e-05
864.00,-8.01475e-05
865.00,-8.01475e-05
866.00,-8.01475e-05
867.00,-8.01475e-05
868.00,-8.41548e-05
869.00,-8.41548e-05
870.00,-8.41548e-05
871.00,-8.41548e-05
872.00,-8.41548e-05
873.00,-8.41548e-05
874.00,-8.41548e-05
875.00,-8.41548e-05
876.00,-8.41548e-05
877.00,-8.41548e-05
878.00,-8.41548e-05
879.00,-8.01475e-05
880.00,-8.01475e-05
881.00,-8.41548e-05
882.00,-8.41548e-05
883.00,-8.41548e-05
884.00,-8.41548e-05
885.00,-8.41548e-05
886.00,-8.41548e-05
887.00,-8.41548e-05
888.00,-8.41548e-05
889.00,-8.01475e-05
890.00,-8.41548e-05
891.00,-8.01475e-05
892.00,-8.41548e-05
893.00,-8.41548e-05
894.00,-8.41548e-05
895.00,-8.41548e-05
896.00,-8.41548e-05
897.00,-8.41548e-05
898.00,-8.81622e-05
899.00,-8.81622e-05
900.00,-9.21696e-05
901.00,-8.81622e-05
902.00,-8.41548e-05
903.00,-8.81622e-05
904.00,-8.81622e-05
905.00,-8.81622e-05
906.00,-8.81622e-05
907.00,-8.81622e-05
908.00,-8.81622e-05
909.00,-8.81622e-05
910.00,-8.81622e-05
911.00,-8.41548e-05
912.00,-8.41548e-05
913.00,-8.81622e-05
914.00,-8.81622e-05
915.00,-8.81622e-05
916.00,-8.81622e-05
917.00,-8.81622e-05
918.00,-8.41548e-05
919.00,-8.41548e-05
920.00,-8.41548e-05
921.00,-8.81622e-05
922.00,-8.41548e-05
923.00,-8.81622e-05
924.00,-8.81622e-05
925.00,-8.81622e-05
926.00,-8.81622e-05
927.00,-8.81622e-05
928.00,-8.81622e-05
929.00,-8.81622e-05
930.00,-8.81622e-05
931.00,-8.81622e-05
932.00,-8.81622e-05
933.00,-8.81622e-05
934.00,-8.41548e-05
935.00,-8.41548e-05
936.00,-8.41548e-05
937.00,-8.81622e-05
938.00,-8.81622e-05
939.00,-9.21696e-05
940.00,-8.81622e-05
941.00,-8.81622e-05
942.00,-9.21696e-05
943.00,-8.81622e-05
944.00,-8.81622e-05
945.00,-8.81622e-05
946.00,-8.81622e-05
947.00,-8.81622e-05
948.00,-8.81622e-05
949.00,-8.81622e-05
950.00,-8.81622e-05
951.00,-8.81622e-05
952.00,-8.81622e-05
953.00,-8.81622e-05
954.00,-8.41548e-05
955.00,-8.81622e-05
956.00,-8.81622e-05
957.00,-8.41548e-05
958.00,-8.81622e-05
959.00,-8.81622e-05
960.00,-8.81622e-05
961.00,-8.81622e-05
962.00,-8.81622e-05
963.00,-8.41548e-05
964.00,-8.81622e-05
965.00,-8.81622e-05
966.00,-8.81622e-05
967.00,-8.41548e-05
968.00,-8.81622e-05
969.00,-8.41548e-05
970.00,-8.81622e-05
971.00,-8.81622e-05
972.00,-9.6177e-05
973.00,-9.6177e-05
974.00,-9.6177e-05
975.00,-9.21696e-05
976.00,-9.21696e-05
977.00,-0.000128236
978.00,-0.000108199
979.00,-0.000108199
980.00,-0.000108199
981.00,-0.000108199
982.00,-0.000108199
983.00,-0.000108199
984.00,-0.000108199
985.00,-0.000108199
986.00,-0.000108199
987.00,-0.000108199
988.00,-0.000108199
989.00,-0.000108199
990.00,-0.000108199
991.00,-0.000112206
992.00,-0.000112206
993.00,-0.000108199
994.00,-0.000112206
995.00,-0.000108199
996.00,-0.000112206
997.00,-0.000112206
998.00,-0.000112206
999.00,-0.000108199
1000.00,-0.000108199
1001.00,-0.000112206
1002.00,-0.000112206
1003.00,-0.000112206
1004.00,-0.000112206
1005.00,-0.000112206
1006.00,-0.000108199
1007.00,-0.000112206
1008.00,-0.000108199
1009.00,-0.000108199
1010.00,-0.000108199
1011.00,-0.000112206
1012.00,-0.000108199
1013.00,-0.000108199
1014.00,-0.000104192
1015.00,-0.000104192
1016.00,-0.000104192
1017.00,-0.000104192
1018.00,-0.000104192
1019.00,-0.000104192
1020.00,-0.000104192
1021.00,-0.000104192
1022.00,-0.000100184
1023.00,-9.21696e-05
1024.00,-9.21696e-05
1025.00,-8.81622e-05
1026.00,-8.81622e-05
1027.00,-8.41548e-05
1028.00,-8.01475e-05
1029.00,-8.01475e-05
1030.00,-8.41548e-05
1031.00,-7.61401e-05
1032.00,-8.01475e-05
1033.00,-8.41548e-05
1034.00,-8.81622e-05
1035.00,-8.41548e-05
1036.00,-8.41548e-05
1037.00,-8.41548e-05
1038.00,-8.41548e-05
1039.00,-8.41548e-05
1040.00,-8.41548e-05
1041.00,-8.01475e-05
1042.00,-8.41548e-05
1043.00,-8.01475e-05
1044.00,-8.01475e-05
1045.00,-8.01475e-05
1046.00,-8.01475e-05
1047.00,-7.61401e-05
1048.00,-7.21327e-05
1049.00,-6.81254e-05
1050.00,-7.21327e-05
1051.00,-7.21327e-05
1052.00,-7.61401e-05
1053.00,-7.61401e-05
1054.00,-8.01475e-05
1055.00,-7.61401e-05
1056.00,-7.61401e-05
1057.00,-7.21327e-05
1058.00,-7.21327e-05
1059.00,-7.61401e-05
1060.00,-7.61401e-05
1061.00,-7.21327e-05
1062.00,-7.21327e-05
1063.00,-7.61401e-05
1064.00,-7.21327e-05
1065.00,-7.61401e-05
1066.00,-7.61401e-05
1067.00,-7.61401e-05
1068.00,-7.21327e-05
1069.00,-7.21327e-05
1070.00,-7.61401e-05
1071.00,-7.61401e-05
1072.00,-7.21327e-05
1073.00,-7.21327e-05
1074.00,-7.21327e-05
1075.00,-6.81254e-05
1076.00,-6.81254e-05
1077.00,-6.4118e-05
1078.00,-6.01106e-05
1079.00,-6.01106e-05
1080.00,-5.61032e-05
1081.00,-5.20959e-05
1082.00,-5.20959e-05
1083.00,-5.20959e-05
1084.00,-5.20959e-05
1085.00,-4.80885e-05
1086.00,-5.20959e-05
1087.00,-5.20959e-05
1088.00,-5.61032e-05
1089.00,-5.61032e-05
1090.00,-6.01106e-05
1091.00,-5.61032e-05
1092.00,-5.61032e-05
1093.00,-5.61032e-05
1094.00,-5.61032e-05
1095.00,-5.20959e-05
1096.00,-5.20959e-05
1097.00,-5.20959e-05
1098.00,-5.61032e-05
1099.00,-5.20959e-05
1100.00,-5.20959e-05
1101.00,-4.80885e-05
1102.00,-4.80885e-05
1103.00,-4.80885e-05
1104.00,-4.40811e-05
1105.00,-4.40811e-05
1106.00,-5.61032e-05
1107.00,-5.61032e-05
1108.00,-4.40811e-05
1109.00,-2.80516e-05
1110.00,-4.80885e-05
1111.00,-4.80885e-05
1112.00,-5.20959e-05
1113.00,-4.80885e-05
1114.00,-5.20959e-05
1115.00,-5.20959e-05
1116.00,-4.40811e-05
1117.00,-4.00737e-05
1118.00,-4.00737e-05
1119.00,-3.60664e-05
1120.00,-3.60664e-05
1121.00,-4.00737e-05
1122.00,-4.40811e-05
1123.00,-4.00737e-05
1124.00,-4.00737e-05
1125.00,-4.00737e-05
1126.00,-4.00737e-05
1127.00,-3.60664e-05
1128.00,-3.2059e-05
1129.00,-3.2059e-05
1130.00,-3.2059e-05
1131.00,-4.00737e-05
1132.00,-4.00737e-05
1133.00,-4.00737e-05
1134.00,-3.2059e-05
1135.00,-3.2059e-05
1136.00,-3.2059e-05
1137.00,-3.2059e-05
1138.00,-2.80516e-05
1139.00,-3.60664e-05
1140.00,-3.2059e-05
1141.00,-3.60664e-05
1142.00,-3.60664e-05
1143.00,-3.2059e-05
1144.00,-3.60664e-05
1145.00,-3.60664e-05
1146.00,-3.60664e-05
1147.00,-4.00737e-05
1148.00,-4.00737e-05
1149.00,-4.00737e-05
1150.00,-4.00737e-05
1151.00,-4.00737e-05
1152.00,-4.00737e-05
1153.00,-4.40811e-05
1154.00,-4.40811e-05
1155.00,-4.40811e-05
1156.00,-4.00737e-05
1157.00,-4.00737e-05
1158.00,-4.40811e-05
1159.00,-4.40811e-05
1160.00,-4.40811e-05
1161.00,-4.40811e-05
1162.00,-4.80885e-05
1163.00,-4.80885e-05
1164.00,-4.40811e-05
1165.00,-4.40811e-05
1166.00,-3.60664e-05
1167.00,-3.60664e-05
1168.00,-3.2059e-05
1169.00,-3.60664e-05
1170.00,-3.60664e-05
1171.00,-3.60664e-05
1172.00,-3.60664e-05
1173.00,-3.2059e-05
1174.00,-2.80516e-05
1175.00,-2.40442e-05
1176.00,-2.40442e-05
1177.00,-2.40442e-05
1178.00,-2.00369e-05
1179.00,-1.60295e-05
1180.00,-2.00369e-05
1181.00,-2.40442e-05
1182.00,-2.40442e-05
1183.00,-2.40442e-05
1184.00,-2.80516e-05
1185.00,-2.80516e-05
1186.00,-2.80516e-05
1187.00,-2.40442e-05
1188.00,-2.00369e-05
1189.00,-2.40442e-05
1190.00,-2.40442e-05
1191.00,-2.40442e-05
1192.00,-2.00369e-05
1193.00,-2.00369e-05
1194.00,-2.40442e-05
1195.00,-2.00369e-05
1196.00,-1.60295e-05
1197.00,-1.20221e-05
1198.00,-1.20221e-05
1199.00,-8.01475e-06
1200.00,-4.00737e-06
1201.00,-4.00737e-06
1202.00,-4.00737e-06
1203.00,-4.00737e-06
1204.00,-8.01475e-06
1205.00,0
1206.00,4.00737e-06
1207.00,8.01475e-06
1208.00,1.20221e-05
1209.00,1.20221e-05
1210.00,8.01475e-06
1211.00,8.01475e-06
1212.00,2.40442e-05
1213.00,2.00369e-05
1214.00,2.40442e-05
1215.00,2.80516e-05
1216.00,3.60664e-05
1217.00,3.60664e-05
1218.00,4.00737e-05
1219.00,4.40811e-05
1220.00,4.80885e-05
1221.00,4.80885e-05
1222.00,4.80885e-05
1223.00,5.20959e-05
1224.00,5.20959e-05
1225.00,5.20959e-05
1226.00,5.20959e-05
1227.00,4.80885e-05
1228.00,6.4118e-05
1229.00,6.81254e-05
1230.00,6.81254e-05
1231.00,6.01106e-05
1232.00,4.40811e-05
1233.00,4.00737e-05
1234.00,4.40811e-05
1235.00,5.20959e-05
1236.00,2.40442e-05
1237.00,3.2059e-05
1238.00,4.00737e-05
1239.00,4.40811e-05
1240.00,4.80885e-05
1241.00,5.20959e-05
1242.00,6.81254e-05
1243.00,6.81254e-05
1244.00,6.81254e-05
1245.00,7.61401e-05
1246.00,7.61401e-05
1247.00,8.01475e-05
1248.00,8.41548e-05
1249.00,9.21696e-05
1250.00,9.6177e-05
1251.00,0.000112206
1252.00,0.000124229
1253.00,0.000128236
1254.00,0.000128236
1255.00,0.000132243
1256.00,0.000136251
1257.00,0.000128236
1258.00,0.000140258
1259.00,0.000136251
1260.00,0.000128236
1261.00,0.000144265
1262.00,0.000140258
1263.00,0.000144265
1264.00,0.000148273
1265.00,0.000148273
1266.00,0.000148273
1267.00,0.000144265
1268.00,0.000144265
1269.00,0.000148273
1270.00,0.000144265
1271.00,0.000140258
1272.00,0.000140258
1273.00,0.000156288
1274.00,0.000160295
1275.00,0.00016831
1276.00,0.00016831
1277.00,0.000172317
1278.00,0.000184339
1279.00,0.000188347
1280.00,0.000196361
1281.00,0.000208383
1282.00,0.000212391
1283.00,0.000216398
1284.00,0.000220406
1285.00,0.000224413
1286.00,0.00022842
1287.00,0.000232428
1288.00,0.000232428
1289.00,0.000236435
1290.00,0.000248457
1291.00,0.000256472
1292.00,0.000264487
1293.00,0.000268494
1294.00,0.000260479
1295.00,0.000264487
1296.00,0.000272501
1297.00,0.000288531
1298.00,0.000308568
1299.00,0.000308568
1300.00,0.000316583
1301.00,0.000308568
1302.00,0.000324597
1303.00,0.000324597
1304.00,0.000316583
1305.00,0.000324597
1306.00,0.000328605
1307.00,0.000324597
1308.00,0.000332612
1309.00,0.000332612
1310.00,9.6177e-05
1311.00,0.000104192
1312.00,0.000104192
1313.00,0.000164302
1314.00,0.000188347
1315.00,0.000200369
1316.00,0.000216398
1317.00,0.000220406
1318.00,0.000232428
1319.00,0.000232428
1320.00,0.000232428
1321.00,0.000240442
1322.00,0.000252465
1323.00,0.000256472
1324.00,0.000272501
1325.00,0.000264487
1326.00,0.000268494
1327.00,0.000284524
1328.00,0.000284524
1329.00,0.000272501
1330.00,0.000280516
1331.00,0.000284524
1332.00,0.000284524
1333.00,0.000296546
1334.00,0.000296546
1335.00,0.00030456
1336.00,0.000300553
1337.00,0.000312575
1338.00,0.000340627
1339.00,0.000344634
1340.00,0.000356656
1341.00,0.000344634
1342.00,0.000348642
1343.00,0.000340627
1344.00,0.000344634
1345.00,0.000352649
1346.00,0.00039673
1347.00,0.000336619
1348.00,0.000364671
1349.00,0.000356656
1350.00,0.000364671
1351.00,0.000388715
1352.00,0.000388715
1353.00,0.000392723
1354.00,0.000232428
1355.00,0.00022842
1356.00,0.00024445
1357.00,0.00024445
1358.00,0.000240442
1359.00,0.000256472
1360.00,0.000252465
1361.00,0.000252465
1362.00,0.000216398
1363.00,0.000236435
1364.00,0.000248457
1365.00,0.000268494
1366.00,0.000256472
1367.00,0.000268494
1368.00,0.000308568
1369.00,0.000308568
1370.00,0.000296546
1371.00,0.000300553
1372.00,0.00030456
1373.00,0.000316583
1374.00,0.000308568
1375.00,0.000296546
1376.00,0.000280516
1377.00,0.000272501
1378.00,0.000256472
1379.00,0.000256472
1380.00,0.000280516
1381.00,0.000328605
1382.00,0.000340627
1383.00,0.000384708
1384.00,0.000360664
1385.00,0.000400737
1386.00,0.000432796
1387.00,0.000432796
1388.00,0.000520959
1389.00,0.000484892
1390.00,0.000520959
1391.00,0.000524966
1392.00,0.000536988
1393.00,0.00054901
1394.00,0.00056504
1395.00,0.000585077
1396.00,0.000637172
1397.00,0.000677246
1398.00,0.000693276
1399.00,0.00062515
1400.00,0.000581069
1401.00,0.000524966
1402.00,0.000553018
1403.00,0.000673239
1404.00,0.000741364
1405.00,0.000837541
1406.00,0.00079346
1407.00,0.000909674
1408.00,0.000929711
1409.00,0.0008696
1410.00,0.000893644
1411.00,0.00106997
1412.00,0.000957762
1413.00,0.000973792
1414.00,0.000821512
1415.00,0.000737357
1416.00,0.000877615
1417.00,0.0008696
1418.00,0.000829526
1419.00,0.000729342
1420.00,0.000809489
1421.00,0.00088563
1422.00,0.000709305
1423.00,0.000669231
1424.00,0.000797467
1425.00,-0.0324477
1426.00,-0.0324958
1427.00,-0.0324918
1428.00,-0.0323395
1429.00,-0.0322594
1430.00,-0.0322634
1431.00,-0.0322674
1432.00,-0.0321792
1433.00,-0.0321031
1434.00,-0.032079
1435.00,-0.0321231
1436.00,-0.0320229
1437.00,-0.0320991
1438.00,-0.0319388
1439.00,-0.0318346
1440.00,-0.0323676
1441.00,-0.0322393
1442.00,-0.0322914
1443.00,-0.0322874
1444.00,-0.0321512
1445.00,-0.0319748
1446.00,-0.0322313
1447.00,-0.0323155
1448.00,-0.0324958
1449.00,-0.0324758
1450.00,-0.0323435
1451.00,-0.0322714
1452.00,-0.0324076
1453.00,-0.0325639
1454.00,-0.0327843
1455.00,-0.0329286
1456.00,-0.0328725
1457.00,-0.0327763
1458.00,-0.0332652
1459.00,-0.0336179
1460.00,-0.0336579
1461.00,-0.0338423
1462.00,-0.0340627
1463.00,-0.034784
1464.00,-0.0358179
1465.00,-0.0362988
1466.00,-0.0379578
1467.00,-0.0394005
1468.00,-0.040218
1469.00,-0.0415805
1470.00,-0.0427787
1471.00,-0.0444458
1472.00,-0.0462411
1473.00,-0.0467941
1474.00,-0.0468983
1475.00,-0.0469704
1476.00,-0.0473311
1477.00,-0.0482848
1478.00,-0.0490142
1479.00,-0.0502044
1480.00,-0.0514587
1481.00,-0.0519877
1482.00,-0.052737
1483.00,-0.0545003
1484.00,-0.0547848
1485.00,-0.0561473
1486.00,-0.0572013
1487.00,-0.0573415


==> tree-nks.csv <==
0,0
10,66
20,135
30,187
40,237
50,315
60,361
70,408
80,455
90,502
100,561
110,609
120,657
130,708
140,772
150,817
160,861
170,914
180,962
190,1020
200,1057
210,1088
220,1118
230,1167
240,1207
250,1258
260,1294
270,1349
280,1401
290,1451
300,1497
310,1533
320,1573
330,1616
340,1658
350,1705
360,1748
370,1795
380,1836
390,1873
400,1907
410,1935
420,1979
430,2018
440,2050
450,2094
460,2134
470,2179
480,2230
490,2344
500,2384
510,2438
520,2491
530,2529
540,2566
550,2606
560,2634
570,2667
580,2695
590,2727
600,2758
610,2789
620,2823
630,2846
640,2882
650,2919
660,2955
670,2983
680,3013
690,3040
700,3077
710,3115
720,3147
730,3188
740,3227
750,3285
760,3319
770,3350
780,3390
790,3427
800,3462
810,3603
820,3752
830,3950
840,4010
850,4068
860,4123
870,4180
880,4254
890,4294
900,4340
910,4418
920,4683
930,4857
940,5115
950,5234
960,5375
970,5558
980,5783
990,5810
1000,5842
1010,5877
1020,5909
1030,5942
1040,5987
1050,6015
1060,6054
1070,6086
1080,6113
1090,6148
1100,6177
1110,6206
1120,6236
1130,6283
1140,6313
1150,6355
1160,6438
1170,6464
1180,6510
1190,6549
1200,6582
1210,6615
1220,6644
1230,6688
1240,6728
1250,6764
1260,6817
1270,6865
1280,6934
1290,6993
1300,7035
1310,7072
1320,7106
1330,7142
1340,7187
1350,7292
1360,7356
1370,7404
1380,7453
1390,7511
1400,7595
1410,7655
1420,7710
1430,7910
1440,7962
1450,8025
1460,8131
1470,8238
1480,8316


==> tree-params.csv <==
0.00,3.6E-05,2.2E-06
1.00,3.6E-05,2.2E-06
2.00,3.6E-05,2.2E-06
3.00,3.6E-05,2.2E-06
4.00,3.6E-05,2.2E-06
5.00,3.5E-05,2.1E-06
6.00,3.5E-05,2.2E-06
7.00,3.6E-05,2.2E-06
8.00,3.6E-05,2.2E-06
9.00,3.5E-05,2.1E-06
10.00,3.6E-05,2.2E-06
11.00,3.6E-05,2.2E-06
12.00,3.5E-05,2.1E-06
13.00,3.6E-05,2.2E-06
14.00,3.6E-05,2.2E-06
15.00,3.5E-05,2.1E-06
16.00,3.6E-05,2.2E-06
17.00,3.5E-05,2.1E-06
18.00,3.5E-05,2.1E-06
19.00,3.5E-05,2.1E-06
20.00,3.6E-05,2.2E-06
21.00,3.6E-05,2.2E-06
22.00,3.6E-05,2.2E-06
23.00,3.5E-05,2.2E-06
24.00,3.5E-05,2.1E-06
25.00,3.5E-05,2.1E-06
26.00,3.5E-05,2.1E-06
27.00,3.5E-05,2.1E-06
28.00,3.5E-05,2.1E-06
29.00,3.5E-05,2.1E-06
30.00,3.5E-05,2.1E-06
31.00,3.5E-05,2.1E-06
32.00,3.5E-05,2.1E-06
33.00,3.5E-05,2.1E-06
34.00,3.6E-05,2.2E-06
35.00,3.6E-05,2.2E-06
36.00,3.5E-05,2.2E-06
37.00,3.6E-05,2.2E-06
38.00,3.5E-05,2.2E-06
39.00,3.5E-05,2.1E-06
40.00,3.6E-05,2.2E-06
41.00,3.5E-05,2.1E-06
42.00,3.5E-05,2.1E-06
43.00,3.5E-05,2.2E-06
44.00,3.6E-05,2.2E-06
45.00,3.5E-05,2.1E-06
46.00,3.5E-05,2.1E-06
47.00,3.5E-05,2.2E-06
48.00,3.5E-05,2.1E-06
49.00,3.6E-05,2.2E-06
50.00,3.6E-05,2.2E-06
51.00,3.5E-05,2.1E-06
52.00,3.5E-05,2.1E-06
53.00,3.5E-05,2.1E-06
54.00,3.5E-05,2.1E-06
55.00,3.5E-05,2.1E-06
56.00,3.5E-05,2.1E-06
57.00,3.5E-05,2.1E-06
58.00,3.5E-05,2.2E-06
59.00,3.6E-05,2.2E-06
60.00,3.5E-05,2.1E-06
61.00,3.5E-05,2.1E-06
62.00,3.5E-05,2.1E-06
63.00,3.5E-05,2.1E-06
64.00,3.5E-05,2.1E-06
65.00,3.5E-05,2.2E-06
66.00,3.6E-05,2.2E-06
67.00,3.5E-05,2.1E-06
68.00,3.6E-05,2.2E-06
69.00,3.6E-05,2.2E-06
70.00,3.6E-05,2.2E-06
71.00,3.5E-05,2.1E-06
72.00,3.5E-05,2.1E-06
73.00,3.5E-05,2.1E-06
74.00,3.5E-05,2.2E-06
75.00,3.5E-05,2.2E-06
76.00,3.5E-05,2.1E-06
77.00,3.5E-05,2.1E-06
78.00,3.5E-05,2.1E-06
79.00,3.5E-05,2.2E-06
80.00,3.5E-05,2.1E-06
81.00,3.6E-05,2.2E-06
82.00,3.6E-05,2.2E-06
83.00,3.5E-05,2.1E-06
84.00,3.5E-05,2.1E-06
85.00,3.5E-05,2.2E-06
86.00,3.5E-05,2.1E-06
87.00,3.5E-05,2.1E-06
88.00,3.4E-05,2.1E-06
89.00,3.4E-05,2.0E-06
90.00,3.5E-05,2.1E-06
91.00,3.5E-05,2.1E-06
92.00,3.5E-05,2.1E-06
93.00,3.5E-05,2.1E-06
94.00,3.5E-05,2.1E-06
95.00,3.5E-05,2.1E-06
96.00,3.5E-05,2.2E-06
97.00,3.5E-05,2.2E-06
98.00,3.5E-05,2.1E-06
99.00,3.5E-05,2.1E-06
100.00,3.5E-05,2.1E-06
101.00,3.5E-05,2.1E-06
102.00,3.5E-05,2.1E-06
103.00,3.5E-05,2.1E-06
104.00,3.5E-05,2.2E-06
105.00,3.5E-05,2.2E-06
106.00,3.5E-05,2.1E-06
107.00,3.5E-05,2.1E-06
108.00,3.5E-05,2.1E-06
109.00,3.5E-05,2.1E-06
110.00,3.4E-05,2.0E-06
111.00,3.4E-05,2.1E-06
112.00,3.5E-05,2.1E-06
113.00,3.4E-05,2.1E-06
114.00,3.5E-05,2.1E-06
115.00,3.4E-05,2.1E-06
116.00,3.4E-05,2.1E-06
117.00,3.5E-05,2.1E-06
118.00,3.5E-05,2.1E-06
119.00,3.5E-05,2.1E-06
120.00,3.4E-05,2.1E-06
121.00,3.5E-05,2.1E-06
122.00,3.5E-05,2.1E-06
123.00,3.5E-05,2.1E-06
124.00,3.5E-05,2.1E-06
125.00,3.4E-05,2.0E-06
126.00,3.5E-05,2.1E-06
127.00,3.4E-05,2.1E-06
128.00,3.4E-05,2.0E-06
129.00,3.5E-05,2.1E-06
130.00,3.4E-05,2.0E-06
131.00,3.5E-05,2.1E-06
132.00,3.5E-05,2.1E-06
133.00,3.5E-05,2.1E-06
134.00,3.5E-05,2.1E-06
135.00,3.5E-05,2.1E-06
136.00,3.4E-05,2.1E-06
137.00,3.4E-05,2.1E-06
138.00,3.4E-05,2.1E-06
139.00,3.5E-05,2.1E-06
140.00,3.5E-05,2.1E-06
141.00,3.5E-05,2.1E-06
142.00,3.4E-05,2.1E-06
143.00,3.4E-05,2.1E-06
144.00,3.5E-05,2.1E-06
145.00,3.5E-05,2.2E-06
146.00,3.5E-05,2.1E-06
147.00,3.5E-05,2.1E-06
148.00,3.5E-05,2.1E-06
149.00,3.5E-05,2.1E-06
150.00,3.4E-05,2.0E-06
151.00,3.4E-05,2.1E-06
152.00,3.5E-05,2.1E-06
153.00,3.5E-05,2.1E-06
154.00,3.4E-05,2.0E-06
155.00,3.4E-05,2.1E-06
156.00,3.5E-05,2.1E-06
157.00,3.4E-05,2.0E-06
158.00,3.4E-05,2.0E-06
159.00,3.4E-05,2.0E-06
160.00,3.4E-05,2.1E-06
161.00,3.4E-05,2.1E-06
162.00,3.4E-05,2.1E-06
163.00,3.5E-05,2.1E-06
164.00,3.5E-05,2.1E-06
165.00,3.5E-05,2.1E-06
166.00,3.5E-05,2.1E-06
167.00,3.4E-05,2.1E-06
168.00,3.5E-05,2.1E-06
169.00,3.4E-05,2.0E-06
170.00,3.4E-05,2.1E-06
171.00,3.5E-05,2.1E-06
172.00,3.4E-05,2.0E-06
173.00,3.4E-05,2.0E-06
174.00,3.4E-05,2.1E-06
175.00,3.4E-05,2.0E-06
176.00,3.4E-05,2.1E-06
177.00,3.5E-05,2.1E-06
178.00,3.4E-05,2.0E-06
179.00,3.4E-05,2.0E-06
180.00,3.5E-05,2.1E-06
181.00,3.4E-05,2.0E-06
182.00,3.4E-05,2.0E-06
183.00,3.4E-05,2.1E-06
184.00,3.4E-05,2.0E-06
185.00,3.3E-05,1.9E-06
186.00,3.4E-05,2.0E-06
187.00,3.4E-05,2.0E-06
188.00,3.4E-05,2.0E-06
189.00,3.4E-05,2.0E-06
190.00,3.3E-05,2.0E-06
191.00,3.3E-05,1.9E-06
192.00,3.4E-05,2.0E-06
193.00,3.3E-05,1.9E-06
194.00,3.4E-05,2.0E-06
195.00,3.3E-05,2.0E-06
196.00,3.3E-05,2.0E-06
197.00,3.4E-05,2.0E-06
198.00,3.4E-05,2.0E-06
199.00,3.4E-05,2.0E-06
200.00,3.3E-05,2.0E-06
201.00,3.3E-05,2.0E-06
202.00,3.3E-05,1.9E-06
203.00,3.3E-05,2.0E-06
204.00,3.3E-05,1.9E-06
205.00,3.3E-05,2.0E-06
206.00,3.3E-05,2.0E-06
207.00,3.3E-05,1.9E-06
208.00,3.3E-05,1.9E-06
209.00,3.3E-05,1.9E-06
210.00,3.4E-05,2.0E-06
211.00,3.4E-05,2.0E-06
212.00,3.4E-05,2.0E-06
213.00,3.3E-05,2.0E-06
214.00,3.4E-05,2.0E-06
215.00,3.4E-05,2.0E-06
216.00,3.4E-05,2.0E-06
217.00,3.4E-05,2.0E-06
218.00,3.3E-05,2.0E-06
219.00,3.4E-05,2.0E-06
220.00,3.3E-05,1.9E-06
221.00,3.3E-05,1.9E-06
222.00,3.3E-05,2.0E-06
223.00,3.3E-05,2.0E-06
224.00,3.3E-05,1.9E-06
225.00,3.4E-05,2.0E-06
226.00,3.3E-05,2.0E-06
227.00,3.3E-05,2.0E-06
228.00,3.4E-05,2.0E-06
229.00,3.4E-05,2.0E-06
230.00,3.4E-05,2.0E-06
231.00,3.3E-05,1.9E-06
232.00,3.3E-05,1.9E-06
233.00,3.3E-05,1.9E-06
234.00,3.3E-05,2.0E-06
235.00,3.4E-05,2.0E-06
236.00,3.3E-05,2.0E-06
237.00,3.3E-05,2.0E-06
238.00,3.3E-05,1.9E-06
239.00,3.4E-05,2.0E-06
240.00,3.4E-05,2.0E-06
241.00,3.3E-05,2.0E-06
242.00,3.3E-05,2.0E-06
243.00,3.3E-05,2.0E-06
244.00,3.4E-05,2.0E-06
245.00,3.3E-05,2.0E-06
246.00,3.3E-05,2.0E-06
247.00,3.3E-05,2.0E-06
248.00,3.3E-05,2.0E-06
249.00,3.3E-05,2.0E-06
250.00,3.3E-05,2.0E-06
251.00,3.3E-05,1.9E-06
252.00,3.3E-05,1.9E-06
253.00,3.3E-05,1.9E-06
254.00,3.3E-05,2.0E-06
255.00,3.4E-05,2.0E-06
256.00,3.3E-05,2.0E-06
257.00,3.4E-05,2.0E-06
258.00,3.3E-05,2.0E-06
259.00,3.3E-05,1.9E-06
260.00,3.4E-05,2.0E-06
261.00,3.3E-05,2.0E-06
262.00,3.3E-05,1.9E-06
263.00,3.3E-05,1.9E-06
264.00,3.3E-05,1.9E-06
265.00,3.3E-05,1.9E-06
266.00,3.3E-05,1.9E-06
267.00,3.3E-05,1.9E-06
268.00,3.3E-05,2.0E-06
269.00,3.3E-05,1.9E-06
270.00,3.3E-05,1.9E-06
271.00,3.3E-05,2.0E-06
272.00,3.3E-05,1.9E-06
273.00,3.3E-05,2.0E-06
274.00,3.3E-05,1.9E-06
275.00,3.3E-05,2.0E-06
276.00,3.3E-05,2.0E-06
277.00,3.3E-05,1.9E-06
278.00,3.3E-05,1.9E-06
279.00,3.3E-05,1.9E-06
280.00,3.3E-05,1.9E-06
281.00,3.3E-05,1.9E-06
282.00,3.2E-05,1.9E-06
283.00,3.2E-05,1.9E-06
284.00,3.3E-05,1.9E-06
285.00,3.3E-05,1.9E-06
286.00,3.3E-05,1.9E-06
287.00,3.3E-05,1.9E-06
288.00,3.3E-05,2.0E-06
289.00,3.3E-05,1.9E-06
290.00,3.2E-05,1.9E-06
291.00,3.3E-05,1.9E-06
292.00,3.3E-05,1.9E-06
293.00,3.3E-05,1.9E-06
294.00,3.3E-05,1.9E-06
295.00,3.2E-05,1.9E-06
296.00,3.2E-05,1.9E-06
297.00,3.2E-05,1.9E-06
298.00,3.2E-05,1.9E-06
299.00,3.3E-05,1.9E-06
300.00,3.2E-05,1.9E-06
301.00,3.2E-05,1.9E-06
302.00,3.3E-05,1.9E-06
303.00,3.3E-05,1.9E-06
304.00,3.3E-05,1.9E-06
305.00,3.3E-05,1.9E-06
306.00,3.2E-05,1.9E-06
307.00,3.2E-05,1.9E-06
308.00,3.2E-05,1.9E-06
309.00,3.2E-05,1.9E-06
310.00,3.2E-05,1.9E-06
311.00,3.2E-05,1.9E-06
312.00,3.2E-05,1.9E-06
313.00,3.2E-05,1.9E-06
314.00,3.2E-05,1.9E-06
315.00,3.3E-05,1.9E-06
316.00,3.3E-05,1.9E-06
317.00,3.3E-05,1.9E-06
318.00,3.3E-05,1.9E-06
319.00,3.3E-05,1.9E-06
320.00,3.3E-05,1.9E-06
321.00,3.3E-05,1.9E-06
322.00,3.2E-05,1.9E-06
323.00,3.2E-05,1.9E-06
324.00,3.2E-05,1.9E-06
325.00,3.3E-05,1.9E-06
326.00,3.3E-05,1.9E-06
327.00,3.3E-05,1.9E-06
328.00,3.3E-05,1.9E-06
329.00,3.3E-05,1.9E-06
330.00,3.2E-05,1.9E-06
331.00,3.2E-05,1.9E-06
332.00,3.2E-05,1.9E-06
333.00,3.3E-05,1.9E-06
334.00,3.2E-05,1.8E-06
335.00,3.2E-05,1.8E-06
336.00,3.2E-05,1.9E-06
337.00,3.2E-05,1.9E-06
338.00,3.3E-05,1.9E-06
339.00,3.3E-05,1.9E-06
340.00,3.2E-05,1.8E-06
341.00,3.2E-05,1.9E-06
342.00,3.2E-05,1.9E-06
343.00,3.2E-05,1.9E-06
344.00,3.2E-05,1.9E-06
345.00,3.2E-05,1.9E-06
346.00,3.3E-05,1.9E-06
347.00,3.3E-05,1.9E-06
348.00,3.2E-05,1.8E-06
349.00,3.2E-05,1.8E-06
350.00,3.2E-05,1.8E-06
351.00,3.2E-05,1.9E-06
352.00,3.2E-05,1.9E-06
353.00,3.2E-05,1.9E-06
354.00,3.2E-05,1.9E-06
355.00,3.2E-05,1.9E-06
356.00,3.2E-05,1.8E-06
357.00,3.2E-05,1.9E-06
358.00,3.2E-05,1.8E-06
359.00,3.2E-05,1.9E-06
360.00,3.2E-05,1.9E-06
361.00,3.1E-05,1.8E-06
362.00,3.2E-05,1.8E-06
363.00,3.2E-05,1.9E-06
364.00,3.2E-05,1.9E-06
365.00,3.2E-05,1.8E-06
366.00,3.2E-05,1.8E-06
367.00,3.2E-05,1.9E-06
368.00,3.2E-05,1.9E-06
369.00,3.2E-05,1.9E-06
370.00,3.2E-05,1.9E-06
371.00,3.2E-05,1.9E-06
372.00,3.2E-05,1.8E-06
373.00,3.2E-05,1.9E-06
374.00,3.2E-05,1.9E-06
375.00,3.2E-05,1.8E-06
376.00,3.2E-05,1.8E-06
377.00,3.2E-05,1.8E-06
378.00,3.2E-05,1.8E-06
379.00,3.2E-05,1.9E-06
380.00,3.2E-05,1.8E-06
381.00,3.2E-05,1.8E-06
382.00,3.1E-05,1.8E-06
383.00,3.2E-05,1.8E-06
384.00,3.2E-05,1.8E-06
385.00,3.1E-05,1.8E-06
386.00,3.2E-05,1.8E-06
387.00,3.2E-05,1.8E-06
388.00,3.1E-05,1.8E-06
389.00,3.1E-05,1.8E-06
390.00,3.1E-05,1.8E-06
391.00,3.1E-05,1.8E-06
392.00,3.1E-05,1.8E-06
393.00,3.2E-05,1.8E-06
394.00,3.2E-05,1.8E-06
395.00,3.2E-05,1.8E-06
396.00,3.2E-05,1.8E-06
397.00,3.2E-05,1.9E-06
398.00,3.1E-05,1.8E-06
399.00,3.1E-05,1.8E-06
400.00,3.1E-05,1.7E-06
401.00,3.1E-05,1.8E-06
402.00,3.1E-05,1.8E-06
403.00,3.1E-05,1.8E-06
404.00,3.1E-05,1.8E-06
405.00,3.1E-05,1.8E-06
406.00,3.1E-05,1.7E-06
407.00,3.2E-05,1.8E-06
408.00,3.1E-05,1.7E-06
409.00,3.1E-05,1.8E-06
410.00,3.1E-05,1.8E-06
411.00,3.1E-05,1.8E-06
412.00,3.1E-05,1.8E-06
413.00,3.1E-05,1.8E-06
414.00,3.1E-05,1.8E-06
415.00,3.1E-05,1.8E-06
416.00,3.1E-05,1.8E-06
417.00,3.2E-05,1.8E-06
418.00,3.1E-05,1.8E-06
419.00,3.2E-05,1.8E-06
420.00,3.1E-05,1.7E-06
421.00,3.1E-05,1.8E-06
422.00,3.1E-05,1.7E-06
423.00,3.1E-05,1.7E-06
424.00,3.1E-05,1.8E-06
425.00,3.1E-05,1.8E-06
426.00,3.1E-05,1.8E-06
427.00,3.1E-05,1.8E-06
428.00,3.0E-05,1.7E-06
429.00,3.0E-05,1.7E-06
430.00,3.1E-05,1.7E-06
431.00,3.1E-05,1.8E-06
432.00,3.1E-05,1.8E-06
433.00,3.1E-05,1.8E-06
434.00,3.1E-05,1.8E-06
435.00,3.1E-05,1.7E-06
436.00,3.1E-05,1.8E-06
437.00,3.1E-05,1.8E-06
438.00,3.1E-05,1.7E-06
439.00,3.1E-05,1.8E-06
440.00,3.1E-05,1.8E-06
441.00,3.0E-05,1.7E-06
442.00,3.1E-05,1.8E-06
443.00,3.1E-05,1.8E-06
444.00,3.1E-05,1.8E-06
445.00,3.0E-05,1.7E-06
446.00,3.1E-05,1.7E-06
447.00,3.1E-05,1.7E-06
448.00,3.1E-05,1.7E-06
449.00,3.1E-05,1.7E-06
450.00,3.1E-05,1.8E-06
451.00,3.1E-05,1.7E-06
452.00,3.1E-05,1.8E-06
453.00,3.1E-05,1.7E-06
454.00,3.1E-05,1.8E-06
455.00,3.1E-05,1.8E-06
456.00,3.1E-05,1.8E-06
457.00,3.1E-05,1.8E-06
458.00,3.1E-05,1.8E-06
459.00,3.1E-05,1.7E-06
460.00,3.1E-05,1.7E-06
461.00,3.1E-05,1.8E-06
462.00,3.1E-05,1.8E-06
463.00,3.1E-05,1.8E-06
464.00,3.1E-05,1.7E-06
465.00,3.1E-05,1.8E-06
466.00,3.1E-05,1.8E-06
467.00,3.2E-05,1.8E-06
468.00,3.1E-05,1.8E-06
469.00,3.1E-05,1.8E-06
470.00,3.1E-05,1.8E-06
471.00,3.1E-05,1.8E-06
472.00,3.0E-05,1.7E-06
473.00,3.0E-05,1.7E-06
474.00,3.0E-05,1.7E-06
475.00,3.0E-05,1.7E-06
476.00,3.1E-05,1.8E-06
477.00,3.1E-05,1.8E-06
478.00,3.1E-05,1.8E-06
479.00,3.0E-05,1.7E-06
480.00,3.0E-05,1.7E-06
481.00,3.0E-05,1.7E-06
482.00,3.0E-05,1.7E-06
483.00,3.0E-05,1.7E-06
484.00,3.0E-05,1.7E-06
485.00,3.0E-05,1.7E-06
486.00,3.0E-05,1.7E-06
487.00,3.0E-05,1.7E-06
488.00,3.0E-05,1.7E-06
489.00,3.0E-05,1.7E-06
490.00,3.0E-05,1.7E-06
491.00,3.0E-05,1.7E-06
492.00,3.0E-05,1.7E-06
493.00,3.0E-05,1.7E-06
494.00,3.0E-05,1.7E-06
495.00,3.0E-05,1.7E-06
496.00,3.0E-05,1.7E-06
497.00,3.0E-05,1.6E-06
498.00,3.0E-05,1.7E-06
499.00,3.0E-05,1.7E-06
500.00,3.0E-05,1.7E-06
501.00,3.0E-05,1.7E-06
502.00,3.0E-05,1.7E-06
503.00,2.9E-05,1.6E-06
504.00,3.0E-05,1.7E-06
505.00,2.9E-05,1.6E-06
506.00,2.9E-05,1.6E-06
507.00,2.9E-05,1.6E-06
508.00,2.9E-05,1.6E-06
509.00,2.9E-05,1.6E-06
510.00,2.9E-05,1.6E-06
511.00,2.9E-05,1.6E-06
512.00,2.9E-05,1.6E-06
513.00,3.0E-05,1.7E-06
514.00,2.9E-05,1.6E-06
515.00,2.9E-05,1.6E-06
516.00,2.9E-05,1.6E-06
517.00,3.0E-05,1.7E-06
518.00,3.0E-05,1.7E-06
519.00,3.0E-05,1.7E-06
520.00,3.0E-05,1.7E-06
521.00,3.0E-05,1.7E-06
522.00,2.9E-05,1.6E-06
523.00,2.9E-05,1.6E-06
524.00,2.9E-05,1.6E-06
525.00,3.0E-05,1.7E-06
526.00,3.0E-05,1.7E-06
527.00,2.9E-05,1.6E-06
528.00,2.9E-05,1.6E-06
529.00,2.9E-05,1.6E-06
530.00,2.9E-05,1.6E-06
531.00,2.9E-05,1.6E-06
532.00,2.9E-05,1.6E-06
533.00,2.9E-05,1.6E-06
534.00,3.0E-05,1.7E-06
535.00,3.0E-05,1.7E-06
536.00,3.0E-05,1.7E-06
537.00,2.9E-05,1.6E-06
538.00,2.8E-05,1.6E-06
539.00,2.9E-05,1.6E-06
540.00,2.9E-05,1.6E-06
541.00,3.0E-05,1.7E-06
542.00,3.0E-05,1.6E-06
543.00,2.9E-05,1.6E-06
544.00,2.8E-05,1.6E-06
545.00,2.9E-05,1.6E-06
546.00,2.9E-05,1.6E-06
547.00,2.9E-05,1.6E-06
548.00,2.9E-05,1.6E-06
549.00,2.9E-05,1.6E-06
550.00,2.9E-05,1.6E-06
551.00,2.9E-05,1.6E-06
552.00,2.9E-05,1.6E-06
553.00,2.9E-05,1.6E-06
554.00,2.9E-05,1.6E-06
555.00,2.9E-05,1.6E-06
556.00,3.0E-05,1.6E-06
557.00,2.9E-05,1.6E-06
558.00,2.9E-05,1.6E-06
559.00,2.9E-05,1.6E-06
560.00,2.9E-05,1.6E-06
561.00,2.8E-05,1.6E-06
562.00,2.9E-05,1.6E-06
563.00,2.8E-05,1.5E-06
564.00,2.8E-05,1.5E-06
565.00,2.8E-05,1.5E-06
566.00,2.9E-05,1.6E-06
567.00,2.9E-05,1.6E-06
568.00,2.9E-05,1.6E-06
569.00,2.9E-05,1.6E-06
570.00,2.8E-05,1.5E-06
571.00,2.8E-05,1.5E-06
572.00,2.8E-05,1.5E-06
573.00,2.9E-05,1.6E-06
574.00,2.9E-05,1.6E-06
575.00,2.9E-05,1.6E-06
576.00,2.8E-05,1.5E-06
577.00,2.9E-05,1.6E-06
578.00,2.9E-05,1.6E-06
579.00,2.9E-05,1.6E-06
580.00,2.9E-05,1.6E-06
581.00,2.9E-05,1.6E-06
582.00,2.8E-05,1.5E-06
583.00,2.8E-05,1.5E-06
584.00,2.8E-05,1.5E-06
585.00,2.8E-05,1.5E-06
586.00,2.8E-05,1.5E-06
587.00,2.8E-05,1.5E-06
588.00,2.8E-05,1.5E-06
589.00,2.9E-05,1.6E-06
590.00,2.8E-05,1.5E-06
591.00,2.8E-05,1.5E-06
592.00,2.7E-05,1.5E-06
593.00,2.8E-05,1.5E-06
594.00,2.8E-05,1.5E-06
595.00,2.8E-05,1.5E-06
596.00,2.8E-05,1.5E-06
597.00,2.8E-05,1.5E-06
598.00,2.7E-05,1.4E-06
599.00,2.8E-05,1.5E-06
600.00,2.8E-05,1.5E-06
601.00,2.8E-05,1.5E-06
602.00,2.8E-05,1.5E-06
603.00,2.8E-05,1.5E-06
604.00,2.8E-05,1.5E-06
605.00,2.8E-05,1.5E-06
606.00,2.8E-05,1.5E-06
607.00,2.8E-05,1.5E-06
608.00,2.8E-05,1.5E-06
609.00,2.8E-05,1.5E-06
610.00,2.8E-05,1.5E-06
611.00,2.8E-05,1.5E-06
612.00,2.8E-05,1.5E-06
613.00,2.9E-05,1.6E-06
614.00,2.8E-05,1.6E-06
615.00,2.8E-05,1.5E-06
616.00,2.8E-05,1.5E-06
617.00,2.8E-05,1.5E-06
618.00,2.8E-05,1.5E-06
619.00,2.7E-05,1.4E-06
620.00,2.7E-05,1.5E-06
621.00,2.7E-05,1.4E-06
622.00,2.7E-05,1.5E-06
623.00,2.8E-05,1.5E-06
624.00,2.8E-05,1.5E-06
625.00,2.8E-05,1.5E-06
626.00,2.7E-05,1.4E-06
627.00,2.8E-05,1.5E-06
628.00,2.8E-05,1.5E-06
629.00,2.8E-05,1.5E-06
630.00,2.8E-05,1.5E-06
631.00,2.9E-05,1.6E-06
632.00,2.7E-05,1.5E-06
633.00,2.8E-05,1.5E-06
634.00,2.8E-05,1.5E-06
635.00,2.8E-05,1.5E-06
636.00,2.8E-05,1.5E-06
637.00,2.8E-05,1.5E-06
638.00,2.7E-05,1.5E-06
639.00,2.7E-05,1.4E-06
640.00,2.7E-05,1.5E-06
641.00,2.7E-05,1.4E-06
642.00,2.8E-05,1.5E-06
643.00,2.7E-05,1.4E-06
644.00,2.8E-05,1.5E-06
645.00,2.8E-05,1.5E-06
646.00,2.8E-05,1.5E-06
647.00,2.8E-05,1.5E-06
648.00,2.8E-05,1.5E-06
649.00,2.8E-05,1.5E-06
650.00,2.7E-05,1.4E-06
651.00,2.8E-05,1.5E-06
652.00,2.8E-05,1.5E-06
653.00,2.8E-05,1.5E-06
654.00,2.8E-05,1.5E-06
655.00,2.8E-05,1.5E-06
656.00,2.7E-05,1.5E-06
657.00,2.7E-05,1.4E-06
658.00,2.8E-05,1.5E-06
659.00,2.8E-05,1.5E-06
660.00,2.7E-05,1.5E-06
661.00,2.7E-05,1.4E-06
662.00,2.8E-05,1.5E-06
663.00,2.7E-05,1.5E-06
664.00,2.7E-05,1.4E-06
665.00,2.7E-05,1.4E-06
666.00,2.5E-05,1.3E-06
667.00,2.7E-05,1.4E-06
668.00,2.7E-05,1.4E-06
669.00,2.7E-05,1.5E-06
670.00,2.7E-05,1.5E-06
671.00,2.7E-05,1.4E-06
672.00,2.7E-05,1.4E-06
673.00,2.8E-05,1.5E-06
674.00,2.7E-05,1.4E-06
675.00,2.7E-05,1.4E-06
676.00,2.7E-05,1.4E-06
677.00,2.7E-05,1.4E-06
678.00,2.6E-05,1.4E-06
679.00,2.7E-05,1.4E-06
680.00,2.5E-05,1.3E-06
681.00,2.6E-05,1.3E-06
682.00,2.7E-05,1.4E-06
683.00,2.7E-05,1.4E-06
684.00,2.6E-05,1.4E-06
685.00,2.6E-05,1.4E-06
686.00,2.6E-05,1.4E-06
687.00,2.7E-05,1.4E-06
688.00,2.7E-05,1.4E-06
689.00,2.7E-05,1.4E-06
690.00,2.7E-05,1.4E-06
691.00,2.7E-05,1.4E-06
692.00,2.7E-05,1.5E-06
693.00,2.6E-05,1.4E-06
694.00,2.7E-05,1.4E-06
695.00,2.6E-05,1.4E-06
696.00,2.7E-05,1.4E-06
697.00,2.6E-05,1.4E-06
698.00,2.7E-05,1.4E-06
699.00,2.7E-05,1.4E-06
700.00,2.6E-05,1.3E-06
701.00,2.6E-05,1.4E-06
702.00,2.6E-05,1.3E-06
703.00,2.6E-05,1.4E-06
704.00,2.6E-05,1.4E-06
705.00,2.7E-05,1.4E-06
706.00,2.6E-05,1.4E-06
707.00,2.5E-05,1.3E-06
708.00,2.5E-05,1.3E-06
709.00,2.5E-05,1.3E-06
710.00,2.6E-05,1.3E-06
711.00,2.5E-05,1.3E-06
712.00,2.6E-05,1.4E-06
713.00,2.6E-05,1.3E-06
714.00,2.6E-05,1.4E-06
715.00,2.6E-05,1.4E-06
716.00,2.6E-05,1.4E-06
717.00,2.7E-05,1.4E-06
718.00,2.6E-05,1.4E-06
719.00,2.6E-05,1.4E-06
720.00,2.6E-05,1.3E-06
721.00,2.6E-05,1.4E-06
722.00,2.6E-05,1.4E-06
723.00,2.6E-05,1.3E-06
724.00,2.6E-05,1.3E-06
725.00,2.5E-05,1.3E-06
726.00,2.5E-05,1.3E-06
727.00,2.5E-05,1.3E-06
728.00,2.5E-05,1.3E-06
729.00,2.6E-05,1.3E-06
730.00,2.6E-05,1.3E-06
731.00,2.6E-05,1.3E-06
732.00,2.5E-05,1.3E-06
733.00,2.4E-05,1.2E-06
734.00,2.5E-05,1.2E-06
735.00,2.5E-05,1.3E-06
736.00,2.6E-05,1.3E-06
737.00,2.5E-05,1.3E-06
738.00,2.6E-05,1.3E-06
739.00,2.6E-05,1.4E-06
740.00,2.6E-05,1.3E-06
741.00,2.6E-05,1.4E-06
742.00,2.6E-05,1.3E-06
743.00,2.6E-05,1.3E-06
744.00,2.5E-05,1.3E-06
745.00,2.5E-05,1.3E-06
746.00,2.4E-05,1.2E-06
747.00,2.5E-05,1.3E-06
748.00,2.5E-05,1.3E-06
749.00,2.5E-05,1.3E-06
750.00,2.6E-05,1.3E-06
751.00,2.5E-05,1.3E-06
752.00,2.5E-05,1.3E-06
753.00,2.5E-05,1.3E-06
754.00,2.5E-05,1.2E-06
755.00,2.4E-05,1.2E-06
756.00,2.4E-05,1.2E-06
757.00,2.5E-05,1.3E-06
758.00,2.4E-05,1.2E-06
759.00,2.4E-05,1.2E-06
760.00,2.4E-05,1.2E-06
761.00,2.4E-05,1.2E-06
762.00,2.4E-05,1.2E-06
763.00,2.4E-05,1.2E-06
764.00,2.5E-05,1.3E-06
765.00,2.3E-05,1.1E-06
766.00,2.4E-05,1.2E-06
767.00,2.3E-05,1.2E-06
768.00,2.3E-05,1.2E-06
769.00,2.4E-05,1.2E-06
770.00,2.4E-05,1.2E-06
771.00,2.4E-05,1.2E-06
772.00,2.5E-05,1.2E-06
773.00,2.4E-05,1.2E-06
774.00,2.4E-05,1.2E-06
775.00,2.4E-05,1.2E-06
776.00,2.4E-05,1.2E-06
777.00,2.4E-05,1.2E-06
778.00,2.4E-05,1.2E-06
779.00,2.4E-05,1.2E-06
780.00,2.4E-05,1.2E-06
781.00,2.4E-05,1.2E-06
782.00,2.4E-05,1.2E-06
783.00,2.4E-05,1.2E-06
784.00,2.4E-05,1.2E-06
785.00,2.3E-05,1.2E-06
786.00,2.3E-05,1.1E-06
787.00,2.3E-05,1.1E-06
788.00,2.3E-05,1.1E-06
789.00,2.4E-05,1.2E-06
790.00,2.4E-05,1.2E-06
791.00,2.4E-05,1.2E-06
792.00,2.3E-05,1.2E-06
793.00,2.4E-05,1.2E-06
794.00,2.4E-05,1.2E-06
795.00,2.4E-05,1.2E-06
796.00,2.4E-05,1.2E-06
797.00,2.4E-05,1.2E-06
798.00,2.4E-05,1.2E-06
799.00,2.4E-05,1.2E-06
800.00,2.4E-05,1.2E-06
801.00,2.4E-05,1.2E-06
802.00,2.3E-05,1.1E-06
803.00,2.4E-05,1.2E-06
804.00,2.5E-05,1.3E-06
805.00,2.5E-05,1.2E-06
806.00,2.4E-05,1.2E-06
807.00,2.4E-05,1.2E-06
808.00,2.4E-05,1.2E-06
809.00,2.3E-05,1.2E-06
810.00,2.3E-05,1.1E-06
811.00,2.3E-05,1.2E-06
812.00,2.4E-05,1.2E-06
813.00,2.4E-05,1.2E-06
814.00,2.4E-05,1.2E-06
815.00,2.4E-05,1.2E-06
816.00,2.4E-05,1.2E-06
817.00,2.4E-05,1.2E-06
818.00,2.3E-05,1.2E-06
819.00,2.4E-05,1.2E-06
820.00,2.3E-05,1.1E-06
821.00,2.3E-05,1.2E-06
822.00,2.4E-05,1.2E-06
823.00,2.4E-05,1.2E-06
824.00,2.4E-05,1.2E-06
825.00,2.3E-05,1.1E-06
826.00,2.3E-05,1.1E-06
827.00,2.3E-05,1.1E-06
828.00,2.3E-05,1.2E-06
829.00,2.3E-05,1.2E-06
830.00,2.4E-05,1.2E-06
831.00,2.4E-05,1.2E-06
832.00,2.4E-05,1.2E-06
833.00,2.3E-05,1.1E-06
834.00,2.3E-05,1.1E-06
835.00,2.3E-05,1.1E-06
836.00,2.3E-05,1.1E-06
837.00,2.3E-05,1.1E-06
838.00,2.4E-05,1.2E-06
839.00,2.3E-05,1.2E-06
840.00,2.4E-05,1.2E-06
841.00,2.3E-05,1.2E-06
842.00,2.3E-05,1.2E-06
843.00,2.4E-05,1.2E-06
844.00,2.2E-05,1.1E-06
845.00,2.3E-05,1.1E-06
846.00,2.3E-05,1.1E-06
847.00,2.3E-05,1.1E-06
848.00,2.4E-05,1.2E-06
849.00,2.4E-05,1.2E-06
850.00,2.3E-05,1.1E-06
851.00,2.3E-05,1.1E-06
852.00,2.3E-05,1.1E-06
853.00,2.3E-05,1.1E-06
854.00,2.3E-05,1.1E-06
855.00,2.3E-05,1.1E-06
856.00,2.2E-05,1.1E-06
857.00,2.3E-05,1.1E-06
858.00,2.3E-05,1.1E-06
859.00,2.2E-05,1.1E-06
860.00,2.3E-05,1.1E-06
861.00,2.2E-05,1.1E-06
862.00,2.3E-05,1.1E-06
863.00,2.3E-05,1.1E-06
864.00,2.3E-05,1.1E-06
865.00,2.3E-05,1.1E-06
866.00,2.3E-05,1.1E-06
867.00,2.2E-05,1.1E-06
868.00,2.2E-05,1.1E-06
869.00,2.3E-05,1.1E-06
870.00,2.3E-05,1.1E-06
871.00,2.2E-05,1.1E-06
872.00,2.2E-05,1.1E-06
873.00,2.2E-05,1.1E-06
874.00,2.2E-05,1.0E-06
875.00,2.3E-05,1.1E-06
876.00,2.3E-05,1.1E-06
877.00,2.3E-05,1.1E-06
878.00,2.3E-05,1.1E-06
879.00,2.3E-05,1.1E-06
880.00,2.3E-05,1.1E-06
881.00,2.3E-05,1.1E-06
882.00,2.3E-05,1.1E-06
883.00,2.2E-05,1.1E-06
884.00,2.3E-05,1.1E-06
885.00,2.2E-05,1.1E-06
886.00,2.2E-05,1.1E-06
887.00,2.3E-05,1.1E-06
888.00,2.3E-05,1.1E-06
889.00,2.3E-05,1.1E-06
890.00,2.3E-05,1.1E-06
891.00,2.3E-05,1.1E-06
892.00,2.2E-05,1.1E-06
893.00,2.2E-05,1.1E-06
894.00,2.2E-05,1.1E-06
895.00,2.2E-05,1.1E-06
896.00,2.3E-05,1.1E-06
897.00,2.2E-05,1.1E-06
898.00,2.2E-05,1.1E-06
899.00,2.2E-05,1.1E-06
900.00,2.2E-05,1.0E-06
901.00,2.2E-05,1.1E-06
902.00,2.2E-05,1.1E-06
903.00,2.2E-05,1.0E-06
904.00,2.2E-05,1.1E-06
905.00,2.2E-05,1.1E-06
906.00,2.3E-05,1.1E-06
907.00,2.2E-05,1.1E-06
908.00,2.2E-05,1.1E-06
909.00,2.2E-05,1.1E-06
910.00,2.2E-05,1.1E-06
911.00,2.2E-05,1.1E-06
912.00,2.2E-05,1.1E-06
913.00,2.2E-05,1.1E-06
914.00,2.3E-05,1.1E-06
915.00,2.2E-05,1.0E-06
916.00,2.1E-05,1.0E-06
917.00,2.1E-05,1.0E-06
918.00,2.2E-05,1.0E-06
919.00,2.2E-05,1.0E-06
920.00,2.2E-05,1.1E-06
921.00,2.2E-05,1.0E-06
922.00,2.1E-05,1.0E-06
923.00,2.1E-05,9.9E-07
924.00,2.2E-05,1.0E-06
925.00,2.2E-05,1.1E-06
926.00,2.2E-05,1.1E-06
927.00,2.2E-05,1.0E-06
928.00,2.2E-05,1.1E-06
929.00,2.2E-05,1.0E-06
930.00,2.1E-05,1.0E-06
931.00,2.2E-05,1.0E-06
932.00,2.2E-05,1.0E-06
933.00,2.2E-05,1.0E-06
934.00,2.2E-05,1.0E-06
935.00,2.2E-05,1.0E-06
936.00,2.2E-05,1.1E-06
937.00,2.2E-05,1.1E-06
938.00,2.2E-05,1.1E-06
939.00,2.2E-05,1.1E-06
940.00,2.2E-05,1.0E-06
941.00,2.2E-05,1.0E-06
942.00,2.2E-05,1.0E-06
943.00,2.2E-05,1.0E-06
944.00,2.1E-05,9.7E-07
945.00,2.1E-05,9.8E-07
946.00,2.0E-05,9.5E-07
947.00,2.1E-05,9.7E-07
948.00,2.1E-05,9.9E-07
949.00,2.1E-05,1.0E-06
950.00,2.1E-05,1.0E-06
951.00,2.1E-05,9.7E-07
952.00,2.1E-05,9.8E-07
953.00,2.1E-05,9.7E-07
954.00,2.1E-05,9.8E-07
955.00,2.1E-05,9.9E-07
956.00,2.1E-05,9.7E-07
957.00,2.1E-05,9.6E-07
958.00,2.0E-05,9.1E-07
959.00,2.1E-05,9.6E-07
960.00,2.1E-05,9.8E-07
961.00,2.1E-05,9.9E-07
962.00,2.1E-05,9.5E-07
963.00,2.0E-05,9.4E-07
964.00,2.0E-05,9.4E-07
965.00,2.0E-05,9.4E-07
966.00,2.0E-05,9.5E-07
967.00,2.0E-05,9.0E-07
968.00,2.0E-05,9.2E-07
969.00,2.1E-05,9.6E-07
970.00,2.1E-05,9.6E-07
971.00,2.1E-05,9.9E-07
972.00,2.1E-05,1.0E-06
973.00,2.1E-05,1.0E-06
974.00,2.1E-05,1.0E-06
975.00,2.1E-05,1.0E-06
976.00,2.0E-05,9.0E-07
977.00,2.0E-05,9.3E-07
978.00,2.0E-05,9.3E-07
979.00,2.0E-05,9.5E-07
980.00,2.1E-05,9.7E-07
981.00,2.1E-05,9.8E-07
982.00,2.0E-05,9.5E-07
983.00,2.0E-05,9.4E-07
984.00,2.1E-05,9.6E-07
985.00,2.0E-05,9.3E-07
986.00,2.1E-05,9.8E-07
987.00,2.1E-05,9.9E-07
988.00,2.1E-05,9.9E-07
989.00,2.1E-05,9.5E-07
990.00,2.0E-05,9.4E-07
991.00,2.0E-05,9.4E-07
992.00,2.0E-05,9.3E-07
993.00,2.0E-05,9.2E-07
994.00,2.0E-05,9.3E-07
995.00,2.1E-05,9.6E-07
996.00,2.1E-05,9.5E-07
997.00,2.0E-05,9.1E-07
998.00,2.0E-05,9.0E-07
999.00,2.0E-05,9.2E-07
1000.00,2.0E-05,9.4E-07
1001.00,2.0E-05,9.1E-07
1002.00,2.0E-05,9.1E-07
1003.00,2.0E-05,9.1E-07
1004.00,1.9E-05,8.8E-07
1005.00,2.0E-05,8.8E-07
1006.00,1.9E-05,8.6E-07
1007.00,1.9E-05,8.5E-07
1008.00,1.9E-05,8.4E-07
1009.00,1.8E-05,8.1E-07
1010.00,1.8E-05,8.0E-07
1011.00,1.9E-05,8.5E-07
1012.00,1.8E-05,8.0E-07
1013.00,1.8E-05,8.1E-07
1014.00,1.9E-05,8.4E-07
1015.00,1.8E-05,7.8E-07
1016.00,1.8E-05,7.7E-07
1017.00,1.8E-05,7.6E-07
1018.00,1.8E-05,8.0E-07
1019.00,1.9E-05,8.2E-07
1020.00,1.9E-05,8.3E-07
1021.00,1.9E-05,8.5E-07
1022.00,1.9E-05,8.3E-07
1023.00,1.8E-05,8.0E-07
1024.00,1.8E-05,7.8E-07
1025.00,1.8E-05,7.8E-07
1026.00,1.8E-05,8.1E-07
1027.00,1.9E-05,8.4E-07
1028.00,1.9E-05,8.5E-07
1029.00,1.9E-05,8.4E-07
1030.00,1.8E-05,7.8E-07
1031.00,1.8E-05,7.8E-07
1032.00,1.7E-05,7.1E-07
1033.00,1.8E-05,7.8E-07
1034.00,1.8E-05,7.6E-07
1035.00,1.8E-05,7.8E-07
1036.00,1.8E-05,8.1E-07
1037.00,1.8E-05,8.1E-07
1038.00,1.9E-05,8.5E-07
1039.00,1.9E-05,8.6E-07
1040.00,1.9E-05,8.4E-07
1041.00,1.9E-05,8.4E-07
1042.00,1.9E-05,8.2E-07
1043.00,1.9E-05,8.2E-07
1044.00,1.8E-05,7.8E-07
1045.00,1.8E-05,7.9E-07
1046.00,1.8E-05,7.9E-07
1047.00,1.7E-05,7.3E-07
1048.00,1.8E-05,7.6E-07
1049.00,1.8E-05,7.7E-07
1050.00,1.8E-05,7.8E-07
1051.00,1.8E-05,8.0E-07
1052.00,1.8E-05,7.6E-07
1053.00,1.7E-05,7.4E-07
1054.00,1.8E-05,7.7E-07
1055.00,1.7E-05,7.4E-07
1056.00,1.7E-05,7.4E-07
1057.00,1.7E-05,7.4E-07
1058.00,1.8E-05,7.6E-07
1059.00,1.8E-05,7.6E-07
1060.00,1.7E-05,7.2E-07
1061.00,1.7E-05,7.2E-07
1062.00,1.8E-05,7.6E-07
1063.00,1.7E-05,7.3E-07
1064.00,1.8E-05,7.5E-07
1065.00,1.8E-05,7.6E-07
1066.00,1.7E-05,7.4E-07
1067.00,1.7E-05,7.4E-07
1068.00,1.7E-05,7.2E-07
1069.00,1.7E-05,7.3E-07
1070.00,1.7E-05,7.1E-07
1071.00,1.7E-05,6.9E-07
1072.00,1.6E-05,6.8E-07
1073.00,1.7E-05,7.1E-07
1074.00,1.7E-05,6.9E-07
1075.00,1.7E-05,7.4E-07
1076.00,1.7E-05,7.0E-07
1077.00,1.8E-05,7.5E-07
1078.00,1.7E-05,7.2E-07
1079.00,1.7E-05,7.4E-07
1080.00,1.7E-05,7.4E-07
1081.00,1.7E-05,7.3E-07
1082.00,1.8E-05,7.6E-07
1083.00,1.8E-05,7.5E-07
1084.00,1.8E-05,7.8E-07
1085.00,1.8E-05,7.6E-07
1086.00,1.8E-05,7.6E-07
1087.00,1.7E-05,7.5E-07
1088.00,1.7E-05,7.4E-07
1089.00,1.7E-05,7.3E-07
1090.00,1.7E-05,7.0E-07
1091.00,1.7E-05,7.1E-07
1092.00,1.7E-05,7.0E-07
1093.00,1.7E-05,7.0E-07
1094.00,1.7E-05,7.1E-07
1095.00,1.7E-05,7.2E-07
1096.00,1.7E-05,7.1E-07
1097.00,1.7E-05,7.4E-07
1098.00,1.7E-05,7.3E-07
1099.00,1.7E-05,7.2E-07
1100.00,1.7E-05,7.2E-07
1101.00,1.7E-05,7.0E-07
1102.00,1.7E-05,7.1E-07
1103.00,1.7E-05,7.3E-07
1104.00,1.6E-05,6.6E-07
1105.00,1.6E-05,6.8E-07
1106.00,1.7E-05,6.9E-07
1107.00,1.7E-05,7.1E-07
1108.00,1.7E-05,7.3E-07
1109.00,1.7E-05,7.0E-07
1110.00,1.7E-05,7.2E-07
1111.00,1.7E-05,7.2E-07
1112.00,1.7E-05,7.5E-07
1113.00,1.7E-05,7.1E-07
1114.00,1.7E-05,7.0E-07
1115.00,1.7E-05,7.4E-07
1116.00,1.7E-05,7.1E-07
1117.00,1.7E-05,7.2E-07
1118.00,1.7E-05,7.1E-07
1119.00,1.7E-05,7.2E-07
1120.00,1.7E-05,7.2E-07
1121.00,1.5E-05,6.1E-07
1122.00,1.6E-05,6.7E-07
1123.00,1.6E-05,6.7E-07
1124.00,1.6E-05,6.9E-07
1125.00,1.6E-05,6.7E-07
1126.00,1.7E-05,6.9E-07
1127.00,1.6E-05,6.8E-07
1128.00,1.6E-05,6.5E-07
1129.00,1.6E-05,6.8E-07
1130.00,1.7E-05,6.9E-07
1131.00,1.7E-05,7.2E-07
1132.00,1.6E-05,6.5E-07
1133.00,1.6E-05,6.7E-07
1134.00,1.5E-05,6.2E-07
1135.00,1.6E-05,6.3E-07
1136.00,1.6E-05,6.4E-07
1137.00,1.6E-05,6.8E-07
1138.00,1.7E-05,6.9E-07
1139.00,1.6E-05,6.8E-07
1140.00,1.6E-05,6.8E-07
1141.00,1.6E-05,6.5E-07
1142.00,1.6E-05,6.8E-07
1143.00,1.6E-05,6.7E-07
1144.00,1.6E-05,6.8E-07
1145.00,1.6E-05,6.5E-07
1146.00,1.6E-05,6.3E-07
1147.00,1.6E-05,6.6E-07
1148.00,1.6E-05,6.8E-07
1149.00,1.6E-05,6.6E-07
1150.00,1.7E-05,6.9E-07
1151.00,1.6E-05,6.6E-07
1152.00,1.6E-05,6.4E-07
1153.00,1.6E-05,6.4E-07
1154.00,1.5E-05,6.0E-07
1155.00,1.6E-05,6.4E-07
1156.00,1.6E-05,6.7E-07
1157.00,1.5E-05,6.2E-07
1158.00,1.6E-05,6.3E-07
1159.00,1.6E-05,6.7E-07
1160.00,1.6E-05,6.7E-07
1161.00,1.6E-05,6.6E-07
1162.00,1.6E-05,6.4E-07
1163.00,1.5E-05,6.0E-07
1164.00,1.5E-05,6.2E-07
1165.00,1.6E-05,6.3E-07
1166.00,1.6E-05,6.6E-07
1167.00,1.6E-05,6.7E-07
1168.00,1.6E-05,6.8E-07
1169.00,1.6E-05,6.8E-07
1170.00,1.6E-05,6.6E-07
1171.00,1.6E-05,6.4E-07
1172.00,1.6E-05,6.4E-07
1173.00,1.6E-05,6.6E-07
1174.00,1.6E-05,6.7E-07
1175.00,1.6E-05,6.3E-07
1176.00,1.5E-05,6.2E-07
1177.00,1.6E-05,6.4E-07
1178.00,1.6E-05,6.3E-07
1179.00,1.6E-05,6.3E-07
1180.00,1.5E-05,6.0E-07
1181.00,1.5E-05,6.2E-07
1182.00,1.5E-05,6.1E-07
1183.00,1.5E-05,6.0E-07
1184.00,1.5E-05,6.0E-07
1185.00,1.5E-05,5.8E-07
1186.00,1.5E-05,6.0E-07
1187.00,1.6E-05,6.3E-07
1188.00,1.5E-05,5.8E-07
1189.00,1.5E-05,5.9E-07
1190.00,1.5E-05,6.0E-07
1191.00,1.5E-05,5.9E-07
1192.00,1.4E-05,5.6E-07
1193.00,1.5E-05,5.9E-07
1194.00,1.5E-05,5.7E-07
1195.00,1.5E-05,5.9E-07
1196.00,1.5E-05,5.7E-07
1197.00,1.5E-05,5.7E-07
1198.00,1.5E-05,5.7E-07
1199.00,1.5E-05,5.7E-07
1200.00,1.5E-05,5.7E-07
1201.00,1.5E-05,5.9E-07
1202.00,1.4E-05,5.5E-07
1203.00,1.4E-05,5.5E-07
1204.00,1.5E-05,5.8E-07
1205.00,1.4E-05,5.3E-07
1206.00,1.4E-05,5.3E-07
1207.00,1.4E-05,5.3E-07
1208.00,1.4E-05,5.5E-07
1209.00,1.4E-05,5.5E-07
1210.00,1.4E-05,5.3E-07
1211.00,1.5E-05,5.7E-07
1212.00,1.4E-05,5.6E-07
1213.00,1.4E-05,5.4E-07
1214.00,1.4E-05,5.3E-07
1215.00,1.4E-05,5.5E-07
1216.00,1.4E-05,5.3E-07
1217.00,1.4E-05,5.3E-07
1218.00,1.4E-05,5.3E-07
1219.00,1.4E-05,5.4E-07
1220.00,1.4E-05,5.3E-07
1221.00,1.4E-05,5.5E-07
1222.00,1.4E-05,5.6E-07
1223.00,1.4E-05,5.4E-07
1224.00,1.4E-05,5.2E-07
1225.00,1.4E-05,5.4E-07
1226.00,1.4E-05,5.4E-07
1227.00,1.2E-05,4.4E-07
1228.00,1.2E-05,4.5E-07
1229.00,1.3E-05,4.7E-07
1230.00,1.3E-05,4.6E-07
1231.00,1.3E-05,4.7E-07
1232.00,1.2E-05,4.3E-07
1233.00,1.2E-05,4.5E-07
1234.00,1.3E-05,4.6E-07
1235.00,1.3E-05,4.6E-07
1236.00,1.3E-05,4.8E-07
1237.00,1.2E-05,4.5E-07
1238.00,1.2E-05,4.5E-07
1239.00,1.2E-05,4.3E-07
1240.00,1.1E-05,3.8E-07
1241.00,1.2E-05,4.0E-07
1242.00,1.2E-05,4.0E-07
1243.00,1.2E-05,4.2E-07
1244.00,1.3E-05,4.6E-07
1245.00,1.2E-05,4.5E-07
1246.00,1.3E-05,4.5E-07
1247.00,1.2E-05,4.5E-07
1248.00,1.3E-05,4.6E-07
1249.00,1.2E-05,4.2E-07
1250.00,1.2E-05,4.3E-07
1251.00,1.2E-05,4.2E-07
1252.00,1.2E-05,4.3E-07
1253.00,1.2E-05,4.2E-07
1254.00,1.2E-05,4.1E-07
1255.00,1.1E-05,3.9E-07
1256.00,1.1E-05,3.8E-07
1257.00,1.1E-05,4.0E-07
1258.00,1.2E-05,4.1E-07
1259.00,1.2E-05,4.3E-07
1260.00,1.2E-05,4.3E-07
1261.00,1.2E-05,4.0E-07
1262.00,1.2E-05,4.2E-07
1263.00,1.2E-05,4.2E-07
1264.00,1.2E-05,4.1E-07
1265.00,1.2E-05,4.1E-07
1266.00,1.2E-05,4.1E-07
1267.00,1.2E-05,4.3E-07
1268.00,1.2E-05,4.2E-07
1269.00,1.2E-05,4.2E-07
1270.00,1.1E-05,3.7E-07
1271.00,1.1E-05,3.7E-07
1272.00,1.1E-05,3.6E-07
1273.00,1.1E-05,3.8E-07
1274.00,1.2E-05,4.0E-07
1275.00,1.1E-05,3.7E-07
1276.00,1.1E-05,3.7E-07
1277.00,1.1E-05,3.8E-07
1278.00,1.1E-05,3.8E-07
1279.00,1.1E-05,3.9E-07
1280.00,1.2E-05,4.3E-07
1281.00,1.2E-05,4.3E-07
1282.00,1.2E-05,4.3E-07
1283.00,1.1E-05,4.0E-07
1284.00,1.1E-05,3.8E-07
1285.00,1.2E-05,4.0E-07
1286.00,1.1E-05,3.7E-07
1287.00,1.1E-05,3.9E-07
1288.00,1.1E-05,3.8E-07
1289.00,1.1E-05,3.5E-07
1290.00,1.1E-05,3.6E-07
1291.00,1.1E-05,3.5E-07
1292.00,1.1E-05,3.8E-07
1293.00,1.1E-05,3.7E-07
1294.00,1.1E-05,3.8E-07
1295.00,1.1E-05,3.9E-07
1296.00,1.2E-05,4.0E-07
1297.00,1.2E-05,4.2E-07
1298.00,1.1E-05,3.9E-07
1299.00,1.1E-05,3.8E-07
1300.00,1.1E-05,3.8E-07
1301.00,1.1E-05,3.8E-07
1302.00,1.1E-05,3.9E-07
1303.00,1.2E-05,4.0E-07
1304.00,1.2E-05,4.2E-07
1305.00,1.2E-05,4.2E-07
1306.00,1.1E-05,4.0E-07
1307.00,1.1E-05,3.9E-07
1308.00,1.1E-05,3.9E-07
1309.00,1.2E-05,4.2E-07
1310.00,1.2E-05,4.2E-07
1311.00,1.2E-05,4.0E-07
1312.00,1.2E-05,4.2E-07
1313.00,1.1E-05,3.5E-07
1314.00,1.1E-05,3.7E-07
1315.00,1.1E-05,3.7E-07
1316.00,1.1E-05,3.8E-07
1317.00,1.1E-05,4.0E-07
1318.00,1.1E-05,3.6E-07
1319.00,1.1E-05,3.6E-07
1320.00,1.1E-05,3.8E-07
1321.00,1.1E-05,3.7E-07
1322.00,1.1E-05,3.8E-07
1323.00,1.1E-05,3.6E-07
1324.00,1.1E-05,3.6E-07
1325.00,1.1E-05,3.7E-07
1326.00,1.1E-05,3.9E-07
1327.00,1.1E-05,3.9E-07
1328.00,1.1E-05,3.9E-07
1329.00,1.1E-05,3.7E-07
1330.00,1.1E-05,3.5E-07
1331.00,1.1E-05,3.6E-07
1332.00,1.1E-05,3.7E-07
1333.00,1.1E-05,3.5E-07
1334.00,1.1E-05,3.6E-07
1335.00,1.1E-05,3.6E-07
1336.00,1.0E-05,3.5E-07
1337.00,9.5E-06,3.0E-07
1338.00,9.8E-06,3.2E-07
1339.00,1.0E-05,3.2E-07
1340.00,1.0E-05,3.3E-07
1341.00,1.0E-05,3.4E-07
1342.00,9.3E-06,2.9E-07
1343.00,9.3E-06,2.9E-07
1344.00,9.3E-06,2.9E-07
1345.00,8.5E-06,2.5E-07
1346.00,9.1E-06,2.8E-07
1347.00,9.4E-06,2.9E-07
1348.00,8.9E-06,2.7E-07
1349.00,8.7E-06,2.6E-07
1350.00,8.7E-06,2.6E-07
1351.00,9.0E-06,2.8E-07
1352.00,9.2E-06,2.9E-07
1353.00,9.3E-06,2.9E-07
1354.00,9.3E-06,2.9E-07
1355.00,8.8E-06,2.7E-07
1356.00,8.9E-06,2.7E-07
1357.00,9.1E-06,2.8E-07
1358.00,9.2E-06,2.9E-07
1359.00,8.9E-06,2.7E-07
1360.00,9.3E-06,2.9E-07
1361.00,9.1E-06,2.8E-07
1362.00,9.3E-06,2.9E-07
1363.00,9.0E-06,2.7E-07
1364.00,8.5E-06,2.6E-07
1365.00,8.4E-06,2.5E-07
1366.00,8.2E-06,2.4E-07
1367.00,8.0E-06,2.3E-07
1368.00,8.1E-06,2.4E-07
1369.00,8.8E-06,2.7E-07
1370.00,8.9E-06,2.7E-07
1371.00,8.9E-06,2.7E-07
1372.00,8.6E-06,2.6E-07
1373.00,8.9E-06,2.7E-07
1374.00,8.8E-06,2.7E-07
1375.00,8.8E-06,2.7E-07
1376.00,8.8E-06,2.7E-07
1377.00,9.0E-06,2.8E-07
1378.00,9.1E-06,2.8E-07
1379.00,8.5E-06,2.6E-07
1380.00,8.1E-06,2.4E-07
1381.00,8.4E-06,2.5E-07
1382.00,8.6E-06,2.6E-07
1383.00,8.3E-06,2.5E-07
1384.00,8.4E-06,2.5E-07
1385.00,8.3E-06,2.4E-07
1386.00,8.0E-06,2.3E-07
1387.00,8.2E-06,2.4E-07
1388.00,8.2E-06,2.4E-07
1389.00,8.1E-06,2.4E-07
1390.00,8.1E-06,2.4E-07
1391.00,7.8E-06,2.2E-07
1392.00,7.9E-06,2.3E-07
1393.00,7.6E-06,2.1E-07
1394.00,7.2E-06,2.0E-07
1395.00,7.4E-06,2.0E-07
1396.00,7.6E-06,2.1E-07
1397.00,7.7E-06,2.2E-07
1398.00,7.3E-06,2.0E-07
1399.00,7.3E-06,2.0E-07
1400.00,7.3E-06,2.0E-07
1401.00,7.5E-06,2.1E-07
1402.00,7.0E-06,1.9E-07
1403.00,7.1E-06,1.9E-07
1404.00,7.2E-06,2.0E-07
1405.00,6.8E-06,1.8E-07
1406.00,7.5E-06,2.1E-07
1407.00,7.6E-06,2.2E-07
1408.00,7.5E-06,2.1E-07
1409.00,7.7E-06,2.2E-07
1410.00,7.7E-06,2.2E-07
1411.00,7.2E-06,2.0E-07
1412.00,7.0E-06,1.9E-07
1413.00,7.0E-06,1.9E-07
1414.00,6.6E-06,1.8E-07
1415.00,6.7E-06,1.8E-07
1416.00,7.1E-06,1.9E-07
1417.00,7.0E-06,1.9E-07
1418.00,7.4E-06,2.1E-07
1419.00,6.8E-06,1.8E-07
1420.00,7.2E-06,2.0E-07
1421.00,7.5E-06,2.1E-07
1422.00,7.1E-06,1.9E-07
1423.00,6.8E-06,1.8E-07
1424.00,6.7E-06,1.8E-07
1425.00,7.1E-06,1.9E-07
1426.00,7.3E-06,1.8E-07
1427.00,7.4E-06,2.0E-07
1428.00,7.1E-06,1.9E-07
1429.00,6.7E-06,1.8E-07
1430.00,7.3E-06,2.0E-07
1431.00,7.4E-06,2.1E-07
1432.00,7.4E-06,2.1E-07
1433.00,6.9E-06,1.8E-07
1434.00,7.2E-06,2.0E-07
1435.00,7.3E-06,2.0E-07
1436.00,7.2E-06,2.0E-07
1437.00,6.9E-06,1.8E-07
1438.00,6.9E-06,1.8E-07
1439.00,7.5E-06,2.1E-07
1440.00,6.8E-06,1.8E-07
1441.00,6.5E-06,1.7E-07
1442.00,6.6E-06,1.8E-07
1443.00,6.4E-06,1.7E-07
1444.00,6.6E-06,1.7E-07
1445.00,6.6E-06,1.7E-07
1446.00,6.9E-06,1.9E-07
1447.00,6.1E-06,1.6E-07
1448.00,6.5E-06,1.7E-07
1449.00,6.5E-06,1.7E-07
1450.00,6.4E-06,1.7E-07
1451.00,6.5E-06,1.7E-07
1452.00,6.2E-06,1.6E-07
1453.00,6.2E-06,1.6E-07
1454.00,6.2E-06,1.6E-07
1455.00,6.3E-06,1.6E-07
1456.00,6.1E-06,1.6E-07
1457.00,5.8E-06,1.4E-07
1458.00,5.6E-06,1.3E-07
1459.00,5.5E-06,1.3E-07
1460.00,5.8E-06,1.4E-07
1461.00,5.8E-06,1.4E-07
1462.00,5.3E-06,1.2E-07
1463.00,5.4E-06,1.3E-07
1464.00,5.1E-06,1.2E-07
1465.00,4.9E-06,1.1E-07
1466.00,5.2E-06,1.2E-07
1467.00,5.4E-06,1.3E-07
1468.00,5.4E-06,1.3E-07
1469.00,5.4E-06,1.3E-07
1470.00,5.5E-06,1.3E-07
1471.00,5.3E-06,1.2E-07
1472.00,5.3E-06,1.3E-07
1473.00,5.5E-06,1.3E-07
1474.00,5.8E-06,1.4E-07
1475.00,5.4E-06,1.3E-07
1476.00,5.7E-06,1.4E-07
1477.00,5.2E-06,1.2E-07
1478.00,5.1E-06,1.2E-07
1479.00,5.4E-06,1.3E-07
1480.00,5.3E-06,1.3E-07
1481.00,5.4E-06,1.3E-07
1482.00,5.2E-06,1.2E-07
1483.00,5.3E-06,1.2E-07
1484.00,4.2E-06,8.7E-08
1485.00,4.7E-06,1.0E-07
1486.00,5.1E-06,1.2E-07
1487.00,4.9E-06,1.1E-07


==> tree-rhod.csv <==
0,2.
10,2.
20,2.
30,2.
40,2.
50,2.
60,2.
70,2.
80,2.
90,2.
100,2.
110,3.
120,3.
130,3.
140,2.
150,3.
160,2.
170,2.
180,2.
190,3.
200,3.
210,3.
220,3.
230,3.
240,3.
250,3.
260,3.
270,3.
280,3.
290,3.
300,3.
310,3.
320,3.
330,3.
340,4.
350,4.
360,3.
370,3.
380,4.
390,3.
400,4.
410,4.
420,4.
430,4.
440,4.
450,4.
460,4.
470,4.
480,4.
490,4.
500,4.
510,4.
520,4.
530,4.
540,5.
550,5.
560,5.
570,6.
580,5.
590,5.
600,5.
610,5.
620,5.
630,5.
640,6.
650,7.
660,6.
670,6.
680,11.
690,7.
700,7.
710,7.
720,7.
730,8.
740,8.
750,7.
760,10.
770,9.
780,10.
790,10.
800,10.
810,11.
820,11.
830,10.
840,10.
850,13.
860,11.
870,11.
880,12.
890,12.
900,14.
910,13.
920,13.
930,17.
940,14.
950,15.
960,16.
970,16.
980,16.
990,17.
1000,17.
1010,25.
1020,23.
1030,29.
1040,24.
1050,26.
1060,35.
1070,33.
1080,31.
1090,37.
1100,33.
1110,30.
1120,35.
1130,34.
1140,39.
1150,33.
1160,39.
1170,41.
1180,53.
1190,49.
1200,55.
1210,73.
1220,72.
1230,94.
1240,184.
1250,101.
1260,103.
1270,188.
1280,93.
1290,150.
1300,142.
1310,121.
1320,135.
1330,192.
1340,196.
1350,332.
1360,247.
1370,297.
1380,483.
1390,430.
1400,612.
1410,509.
1420,530.
1430,481.
1440,1116.
1450,1012.
1460,1192.
1470,1517.
1480,1915.

